Accuracy Characterization of the Vehicle State Estimation from Aerial Imagery

Due to their capability of acquiring aerial imagery, camera-equipped Unmanned Aerial Vehicles (UAVs) are very cost-effective tools for acquiring traffic information. However, not enough attention has been given to the validation of the accuracy of these systems. In this paper, an analysis of the most significant sources of error is done. This includes three key components. First, a vehicle state estimation by means of statistical filtering. Second, a quantification of the most significant sources of error. Third, a benchmark of the estimated state compared with state-of-the-art reference sensors. This work presents ways to minimize the errors of the most relevant sources. With these error reductions, camera-equipped UAVs are very attractive tools for traffic data acquisition. The test data and the source code are made publicly available.

==> AAxesAcceleration100.dat <==
error percent
0.06 0.0382973814742185
0.12 0.0769792748106279
0.18 0.114094282308609
0.24 0.150829584342677
0.3 0.187358211250817
0.36 0.222454531472296
0.42 0.257079824662591
0.48 0.291133156457877
0.54 0.324340562156343
0.6 0.355836890068059
0.66 0.386607451839889
0.72 0.416195639635483
0.78 0.444428423116853
0.84 0.470450263390626
0.9 0.495304148882993
0.96 0.51984561848733
1.02 0.54300284538778
1.08 0.565102664667205
1.14 0.585462567770216
1.2 0.60568789172146
1.26 0.624413619410159
1.32 0.641894489945015
1.38 0.658976429422848
1.44 0.67532298996424
1.5 0.690775560426039
1.56 0.706088745337794
1.62 0.720464682585458
1.68 0.734600299919252
1.74 0.748125504671819
1.8 0.760175145153228
1.86 0.772489137539893
1.92 0.784317683700542
1.98 0.795300303764371
2.04 0.80606182950744
2.1 0.816102395508901
2.16 0.82583535202061
2.22 0.83486657438382
2.28 0.843758411196985
2.34 0.852246510554851
2.4 0.860508709193679
2.46 0.867944207328796
2.52 0.874658745722306
2.58 0.880897450686354
2.64 0.886891029338255
2.7 0.892466451340024
2.76 0.897868843003807
2.82 0.902713692467413
2.88 0.907741185065559
2.94 0.912220748260084
3 0.91682527780982
3.06 0.921040489099089
3.12 0.925058638058984
3.18 0.928552889606644
3.24 0.932023109162918
3.3 0.935402007151921
3.36 0.938386780482178
3.42 0.941496520167647
3.48 0.944567808666897
3.54 0.947567001191987
3.6 0.95017206905833
3.66 0.952503172222863
3.72 0.9546420194563
3.78 0.956876994655285
3.84 0.958938939516284
3.9 0.960919175606567
3.96 0.962793670934748
4.02 0.964548006305995
4.08 0.966326373668628
4.14 0.968042257853655
4.2 0.969700465259353
4.26 0.971329834275387
4.32 0.972829430537932
4.38 0.974218479640097
4.44 0.975679624716423
4.5 0.97697254585304
4.56 0.978102049448225
4.62 0.979332487407237
4.68 0.980341831045488
4.74 0.981577075402776
4.8 0.982701772599685
4.86 0.983783212212097
4.92 0.984802168646903
4.98 0.985729803514438
5.04 0.986638212788865
5.1 0.987522590071904
5.16 0.988416580151498
5.22 0.989200023070712
5.28 0.989853693236436
5.34 0.99056504018149
5.4 0.991103356788557
5.46 0.991665705387011
5.52 0.992213634790633
5.58 0.992737532202868
5.64 0.993295074403045
5.7 0.993766101434229
5.76 0.994251547660245
5.82 0.994679317106933
5.88 0.995078248163956
5.94 0.995967431845272
6 1


==> AAxesAcceleration50.dat <==
error percent
0.06 0.0537918513895755
0.12 0.107227089631473
0.18 0.160082831508393
0.24 0.211013672872276
0.3 0.26089898932592
0.36 0.308826985889466
0.42 0.35501649335808
0.48 0.398932592010245
0.54 0.441106149145344
0.6 0.480418696254751
0.66 0.517287632818135
0.72 0.552827374921991
0.78 0.586835301459682
0.84 0.619222259144291
0.9 0.649623529983871
0.96 0.67809179546615
1.02 0.704448749017288
1.08 0.729488665375295
1.14 0.751801301637989
1.2 0.772914420949401
1.26 0.792386309297067
1.32 0.810476321697479
1.38 0.827520809187651
1.44 0.842761968828769
1.5 0.856637462211164
1.56 0.869058136047916
1.62 0.880716954523719
1.68 0.891006054318666
1.74 0.900699448060105
1.8 0.909525623465145
1.86 0.917350850603406
1.92 0.925086924454747
1.98 0.931890941215565
2.04 0.938374816627898
2.1 0.944177885121937
2.16 0.949344723341141
2.22 0.954098214502808
2.28 0.958308681098693
2.34 0.96213416759197
2.4 0.965651670003161
2.46 0.968585623627242
2.52 0.971061653550327
2.58 0.973112179149478
2.64 0.975081656305974
2.7 0.977002504396878
2.76 0.978708574114748
2.82 0.980268756635841
2.88 0.981751943136413
2.94 0.982931197977031
3 0.984005089842199
3.06 0.985022247797509
3.12 0.986039405752818
3.18 0.986951200732678
3.24 0.987814366646945
3.3 0.98864511318415
3.36 0.989398863700834
3.42 0.989978360065811
3.48 0.990472755566002
3.54 0.990991465598989
3.6 0.991550699853302
3.66 0.992276083415057
3.72 0.992887999157096
3.78 0.993467495522074
3.84 0.993917314378804
3.9 0.994342818702739
3.96 0.99474806091601
4.02 0.995096569219422
4.08 0.995449129944968
4.14 0.995789533404116
4.2 0.996138041707529
4.26 0.99651491696587
4.32 0.996924211601274
4.38 0.997309191703881
4.44 0.997544232187578
4.5 0.997718486339285
4.56 0.997917055023788
4.62 0.998087256753362
4.68 0.998265563327201
4.74 0.998439817478907
4.8 0.99863838616341
4.86 0.998792378204453
4.92 0.998934212979098
4.98 0.999080100175875
5.04 0.999209777684122
5.1 0.999335402770236
5.16 0.999420503635023
5.22 0.999513709344075
5.28 0.999602862630995
5.34 0.999671753807251
5.4 0.999728487717109
5.46 0.999764959516303
5.52 0.99980548373763
5.58 0.999833850692559
5.64 0.999866270069621
5.7 0.999898689446682
5.76 0.99991084671308
5.82 0.999918951557346
5.88 0.999923003979479
5.94 0.999935161245877
6 1


==> AAxesAcceleration75.dat <==
error percent
0.06 0.0424461048636944
0.12 0.083450360730251
0.18 0.124063334155205
0.24 0.163143338014429
0.3 0.201306776154283
0.36 0.239652455431322
0.42 0.276593805945349
0.48 0.313417235723551
0.54 0.348659455635003
0.6 0.382384786081065
0.66 0.414780828232368
0.72 0.44574038141998
0.78 0.474797122734046
0.84 0.502320894482382
0.9 0.528724419240376
0.96 0.554189938145214
1.02 0.577758005209952
1.08 0.599894943344446
1.14 0.621549478468746
1.2 0.641397682321538
1.26 0.659728996708939
1.32 0.677518947718234
1.38 0.695014096887965
1.44 0.710852995722693
1.5 0.726289892048926
1.56 0.741040704093994
1.62 0.755030391389642
1.68 0.767985592230096
1.74 0.780420869826228
1.8 0.791746620498912
1.86 0.80305093103781
1.92 0.813620916994522
1.98 0.823402978034583
2.04 0.832568635228284
2.1 0.841450210649314
2.16 0.850020904130442
2.22 0.857653591758413
2.28 0.864803876376189
2.34 0.871632558987168
2.4 0.877823397618001
2.46 0.883955275880921
2.52 0.889540430732288
2.58 0.894986224714042
2.64 0.899917455484922
2.7 0.904478843947986
2.76 0.908916951641778
2.82 0.913151378064599
2.88 0.916983801978924
2.94 0.920703665190871
3 0.924262727399419
3.06 0.927307226397093
3.12 0.930233804658941
3.18 0.933155022887343
3.24 0.93621024195191
3.3 0.938906338775554
3.36 0.941495234930266
3.42 0.943960850315706
3.48 0.946394305500466
3.54 0.948672319715275
3.6 0.950923533762851
3.66 0.953249788278679
3.72 0.955184760352905
3.78 0.957028611858538
3.84 0.958920703665191
3.9 0.960587674067086
3.96 0.962158163866943
4.02 0.963819774235391
4.08 0.96548138460384
4.14 0.967094754671269
4.2 0.968520523568067
4.26 0.969737251160447
4.32 0.970953978752827
4.38 0.972159986278314
4.44 0.973441034272054
4.5 0.974513040961376
4.56 0.975547527416571
4.62 0.976624894139339
4.68 0.977696900828661
4.74 0.978736747317303
4.8 0.9796104327691
4.86 0.980451958020218
4.92 0.981261323070656
4.98 0.982188608856919
5.04 0.983105174576289
5.1 0.983893099492941
5.16 0.984702464543379
5.22 0.985377828757651
5.28 0.986181833774643
5.34 0.986825037788236
5.4 0.987500402002509
5.46 0.988138245982655
5.52 0.988835050330714
5.58 0.989639055347705
5.64 0.990319779595425
5.7 0.990995143809697
5.76 0.991643707856737
5.82 0.992222591468971
5.88 0.992865795482564
5.94 0.993943162205332
6 1


==> AAxesCOG100.dat <==
error percent
0.16 0.0204512246702811
0.32 0.0408303533664014
0.48 0.060791325412389
0.64 0.0788297381474218
0.8 0.0947052716576306
0.96 0.1102491636867
1.12 0.125831506901988
1.28 0.140346829699696
1.44 0.154799669319799
1.6 0.168834352289768
1.76 0.182715230514861
1.92 0.196375014419195
2.08 0.210313569423617
2.24 0.224016610912447
2.4 0.23809935786519
2.56 0.251999461683393
2.72 0.266308109355174
2.88 0.280708078594225
3.04 0.296468258545776
3.2 0.31246395201292
3.36 0.329569923482139
3.52 0.347536240243011
3.68 0.366012035221287
3.84 0.386122005613873
4 0.406842388587688
4.16 0.428471180835929
4.32 0.449720267620256
4.48 0.47092129042181
4.64 0.492583727457992
4.8 0.514957511439228
4.96 0.536317145383935
5.12 0.556499211750683
5.28 0.577272465105549
5.44 0.599146383665936
5.6 0.619304418041297
5.76 0.639250970892452
5.92 0.657601799515515
6.08 0.67523166839697
6.24 0.69191467681778
6.4 0.707074056984658
6.56 0.721300995885723
6.72 0.734499365555427
6.88 0.746794132348983
7.04 0.758459260968201
7.2 0.769321721075095
7.36 0.779972699657784
7.52 0.790325681547276
7.68 0.799784673357173
7.84 0.808835121313493
8 0.818020148421579
8.16 0.827330141884877
8.32 0.836625716153343
8.48 0.845032106740493
8.64 0.853212596608605
8.8 0.861412312069827
8.96 0.869275579651632
9.12 0.876350597915946
9.28 0.883079555504287
9.44 0.889472065213212
9.6 0.895580997423771
9.76 0.901766832006767
9.92 0.907846925827662
10.08 0.914229822740032
10.24 0.919925404698735
10.4 0.925741146614373
10.56 0.930984927135002
10.72 0.935575037489907
10.88 0.93979986157573
11.04 0.944274618371977
11.2 0.948220671357711
11.36 0.952041757988234
11.52 0.956011842965355
11.68 0.959491675318184
11.84 0.962760026146807
12 0.966124504940977
12.16 0.969051601491906
12.32 0.971820086899681
12.48 0.974578959510901
12.64 0.976996577844427
12.8 0.979587226515938
12.96 0.982153843196063
13.12 0.984167724074288
13.28 0.985859576267928
13.44 0.987392817318414
13.6 0.988887607182682
13.76 0.990271849886569
13.92 0.9913917406852
14.08 0.992280924366517
14.24 0.99321336563233
14.4 0.994049678932595
14.56 0.9948138962587
14.72 0.995688660745184
14.88 0.996366362902296
15.04 0.997000807474911
15.2 0.997601607259584
15.36 0.998130311070097
15.52 0.998678240473719
15.68 0.999081977929019
15.84 0.999596262544699
16 1


==> AAxesCOG50.dat <==
error percent
0.16 0.0189167065154843
0.32 0.0382508125106376
0.48 0.057528184595933
0.64 0.074710454438618
0.8 0.0900812915879821
0.96 0.104665958843601
1.12 0.117305463475519
1.28 0.128867023820137
1.44 0.139768039357124
1.6 0.149234497459131
1.76 0.15843349570038
1.92 0.167271828371818
2.08 0.17590753993662
2.24 0.184251477107867
2.4 0.19231984957409
2.56 0.200566528614153
2.72 0.20882131249848
2.88 0.217250350534514
3.04 0.226072473517421
3.2 0.233934172454876
3.36 0.242829239036172
3.52 0.253037290388465
3.68 0.263229132052228
3.84 0.273761377175138
4 0.284767755687574
4.16 0.297034437483284
4.32 0.31070325733691
4.48 0.324173508506034
4.64 0.339264728528241
4.8 0.354826029517843
4.96 0.37127886337664
5.12 0.38968091228127
5.28 0.409363526579837
5.44 0.430885940526653
5.6 0.452935169350721
5.76 0.475259962879813
5.92 0.498192619728812
6.08 0.521412998549233
6.24 0.545123720447712
6.4 0.569494987153822
6.56 0.594648371331545
6.72 0.620506876960359
6.88 0.645202337437086
7.04 0.669537132344002
7.2 0.693324850263002
7.36 0.715799583411005
7.52 0.737755606526021
7.68 0.759205076874448
7.84 0.777850271107041
8 0.796333368454325
8.16 0.814200497637438
8.32 0.831698856406474
8.48 0.846940016047592
8.64 0.861326114618708
8.8 0.875157031357642
8.96 0.886252563156999
9.12 0.896197207070666
9.28 0.90553804008656
9.44 0.914165646807097
9.6 0.922416378269292
9.76 0.92904208845627
9.92 0.934743846396991
10.08 0.940060624235105
10.24 0.944834377507436
10.4 0.94947845327152
10.56 0.953429564850911
10.72 0.956606663802955
10.88 0.959735133689406
11.04 0.962697454268416
11.2 0.965424734363729
11.36 0.967791348889231
11.52 0.969837822066249
11.68 0.97184377102194
11.84 0.973768671534976
12 0.975758410802136
12.16 0.977569843495457
12.32 0.979288070479726
12.48 0.980844200578686
12.64 0.982461117009637
12.8 0.984227973059498
12.96 0.985889466133908
13.12 0.98737265263448
13.28 0.988774790692397
13.44 0.989978360065811
13.6 0.991202191549889
13.76 0.992312555214252
13.92 0.993240559882642
14.08 0.994014572509989
14.24 0.994739956071744
14.4 0.995372133924447
14.56 0.995971892400088
14.72 0.996587860564259
14.88 0.997078203642317
15.04 0.997564494298242
15.2 0.998192619728812
15.36 0.998614071630614
15.52 0.99907199533161
15.68 0.999469132700615
15.84 0.999736592561374
16 1


==> AAxesCOG75.dat <==
error percent
0.16 0.0364535874703858
0.32 0.0704469195887782
0.48 0.102601760234984
0.64 0.130548974625602
0.8 0.153886560252136
0.96 0.176597021965417
1.12 0.195828821971849
1.28 0.212032203080947
1.44 0.226659734356742
1.6 0.239336213457972
1.76 0.251653570318279
1.92 0.263660045238682
2.08 0.274782114640395
2.24 0.286627788557401
2.4 0.298489542574746
2.56 0.310898020003645
2.72 0.324330263820846
2.88 0.337842908139747
3.04 0.352100597107726
3.2 0.366588767513909
3.36 0.380707095612277
3.52 0.394493101636954
3.68 0.408514949133283
3.84 0.423421202148301
4 0.438584736768757
4.16 0.454010913028097
4.32 0.469008286611708
4.48 0.485597590128962
4.64 0.503226740134858
4.8 0.521547334455367
4.96 0.541802900850101
5.12 0.561747585304932
5.28 0.582801796683211
5.44 0.604097209566588
5.6 0.624149094690351
5.76 0.642507209244986
5.92 0.661889090187923
6.08 0.680836808421685
6.24 0.700551011438311
6.4 0.71853928368513
6.56 0.735310828339569
6.72 0.750661964130656
6.88 0.76506973403514
7.04 0.779740145578508
7.2 0.793091988894011
7.36 0.806325911473688
7.52 0.818059024688314
7.68 0.828768371514638
7.84 0.839123956133486
8 0.84864873556811
8.16 0.858103834567928
8.32 0.866299325707792
8.48 0.874044574038142
8.64 0.881275259157617
8.8 0.887283856651266
8.96 0.893399654813846
9.12 0.899418972374388
9.28 0.90475756568721
9.44 0.909699516524983
9.6 0.914293065188727
9.76 0.918527491611548
9.92 0.922493916362038
10.08 0.926733702818306
10.24 0.930619727067097
10.4 0.934248469710451
10.56 0.937550250313562
10.72 0.940980671719391
10.88 0.944357492790755
11.04 0.947669993460759
11.2 0.951309456171006
11.36 0.953984112860864
11.52 0.956583729082469
11.68 0.959151185103395
11.84 0.961724001157767
12 0.964211056676994
12.16 0.966740992463793
12.32 0.969099407180301
12.48 0.971232700492051
12.64 0.973215912867296
12.8 0.975081204506716
12.96 0.976673134440359
13.12 0.978324024741914
13.28 0.980033875411383
13.44 0.981636525411919
13.6 0.982971173740124
13.76 0.984370142469689
13.92 0.985811991466827
14.08 0.987194880096052
14.24 0.988261526751927
14.4 0.989322813374355
14.56 0.99043770033125
14.72 0.991574027421931
14.88 0.992490593141301
15.04 0.993766281101594
15.2 0.995015168894654
15.36 0.996178296152568
15.52 0.997261022908783
15.68 0.998290149330532
15.84 0.999265675417815
16 1


==> AAxesPosition100.dat <==
error percent
0.01 0.00202349367477987
0.02 0.00787768677663706
0.03 0.0181681854885223
0.04 0.0324672203637482
0.05 0.051423655169762
0.06 0.0762342830776329
0.07 0.105923405237052
0.08 0.137578344291921
0.09 0.170607913254124
0.1 0.206521321182758
0.11 0.240867843272965
0.12 0.277367631791441
0.13 0.313742453954705
0.14 0.352030222632368
0.15 0.388539623947399
0.16 0.424645287807129
0.17 0.460183796670127
0.18 0.493718037451455
0.19 0.525469104471873
0.2 0.558042065597724
0.21 0.588697273810897
0.22 0.617218441188911
0.23 0.642927865574653
0.24 0.667498173568655
0.25 0.69033337178452
0.26 0.712793670934748
0.27 0.734244626446726
0.28 0.75320106125274
0.29 0.769821586495943
0.3 0.786922751566886
0.31 0.802553158764948
0.32 0.816280232245165
0.33 0.830089014496097
0.34 0.842801937939785
0.35 0.85526492867305
0.36 0.867232860383743
0.37 0.878691313877033
0.38 0.889933479447841
0.39 0.899652016764717
0.4 0.909226362133272
0.41 0.917575075941093
0.42 0.926226592840389
0.43 0.934118698811858
0.44 0.940727496443265
0.45 0.946451916791633
0.46 0.951397700619064
0.47 0.956016649363633
0.48 0.959880993578652
0.49 0.963375245126312
0.5 0.966566693582497
0.51 0.969364017379936
0.52 0.972247856346368
0.53 0.97524224247318
0.54 0.977813665551582
0.55 0.980500442188642
0.56 0.982274003152997
0.57 0.984047564117353
0.58 0.985354904448802
0.59 0.986590148806091
0.6 0.987815780366824
0.61 0.989175991079325
0.62 0.989997885184758
0.63 0.991112969585112
0.64 0.99201657246126
0.65 0.992809628177029
0.66 0.993569039104856
0.67 0.994198677279194
0.68 0.994789864267313
0.69 0.995506017610643
0.7 0.996049140615988
0.71 0.996539393240282
0.72 0.996885453916253
0.73 0.997342061752605
0.74 0.997952474333833
0.75 0.998361018187411
0.76 0.998707078863383
0.77 0.998913753989311
0.78 0.999110816318683
0.79 0.999322297842889
0.8 0.999452070596378
0.81 0.99955781135848
0.82 0.999682777713693
0.83 0.999788518475795
0.84 0.999875033644788
0.85 0.999951936017226
0.86 0.999975968008613
0.87 0.999975968008613
0.88 0.999975968008613
0.89 0.999975968008613
0.9 0.999975968008613
0.91 0.999975968008613
0.92 0.999975968008613
0.93 0.999975968008613
0.94 0.999975968008613
0.95 0.999975968008613
0.96 0.999975968008613
0.97 0.999975968008613
0.98 0.999975968008613
0.99 0.999975968008613
1 1


==> AAxesPosition50.dat <==
error percent
0.01 0.000405242213270872
0.02 0.00166959791867599
0.03 0.00359449843171263
0.04 0.00638661728114894
0.05 0.0103012570613456
0.06 0.0146900302310691
0.07 0.0200149129134484
0.08 0.0273903211949782
0.09 0.0376713161456603
0.1 0.0501811432693321
0.11 0.0648671210782685
0.12 0.0832489078722352
0.13 0.102761320441228
0.14 0.123773129199322
0.15 0.146020926707893
0.16 0.16857670829855
0.17 0.192113176045322
0.18 0.218405290842336
0.19 0.244543413598308
0.2 0.272626698977979
0.21 0.30415049074832
0.22 0.336120048953259
0.23 0.368604264769052
0.24 0.402847231790441
0.25 0.439489232714393
0.26 0.473918611153887
0.27 0.507274097728212
0.28 0.542153295024436
0.29 0.575010333676438
0.3 0.604353922339382
0.31 0.633097752526685
0.32 0.658623959540617
0.33 0.679656030409376
0.34 0.700971770827424
0.35 0.722538761417699
0.36 0.743996336610392
0.37 0.764019354368106
0.38 0.783539871781364
0.39 0.80011022588201
0.4 0.814828623068008
0.41 0.828862160913578
0.42 0.841838016582511
0.43 0.852686350631773
0.44 0.862525631569989
0.45 0.871943460606404
0.46 0.880368446220306
0.47 0.889660650170607
0.48 0.897562873329389
0.49 0.904727555660018
0.5 0.911409999756855
0.51 0.918295064960327
0.52 0.924081923765835
0.53 0.928948882747218
0.54 0.933763160240876
0.55 0.939732378042356
0.56 0.944724962109853
0.57 0.949754017976545
0.58 0.953956379728163
0.59 0.957648136291061
0.6 0.960950860329219
0.61 0.963901023641831
0.62 0.966762033667523
0.63 0.96991481808677
0.64 0.973189175169999
0.65 0.976439217720432
0.66 0.978907142799251
0.67 0.980904986910677
0.68 0.983044665796747
0.69 0.98520460679348
0.7 0.987473963187797
0.71 0.989868944668228
0.72 0.992049147775625
0.73 0.994132092751838
0.74 0.995684170428665
0.75 0.997009312466061
0.76 0.997981893777911
0.77 0.998978789622557
0.78 0.999355664880899
0.79 0.999615019897393
0.8 0.999785221626966
0.81 0.999874374913886
0.82 0.999931108823744
0.83 0.999959475778673
0.84 0.999963528200806
0.85 0.999967580622938
0.86 0.999971633045071
0.87 0.999975685467204
0.88 0.999979737889336
0.89 0.999983790311469
0.9 0.999987842733602
0.91 0.999991895155735
0.92 0.999991895155735
0.93 0.999991895155735
0.94 0.999991895155735
0.95 0.999991895155735
0.96 0.999991895155735
0.97 0.999991895155735
0.98 0.999991895155735
0.99 0.999991895155735
1 1


==> AAxesPosition75.dat <==
error percent
0.01 0.00323746020175166
0.02 0.0135930448205997
0.03 0.0288477000096481
0.04 0.047999099514381
0.05 0.0703986792877588
0.06 0.0978152503671623
0.07 0.127751037166472
0.08 0.159005392193647
0.09 0.191932077656165
0.1 0.220951298736104
0.11 0.251144367140851
0.12 0.281701917819967
0.13 0.31322963455292
0.14 0.345443435567038
0.15 0.380610615010238
0.16 0.41616907689504
0.17 0.450752012692559
0.18 0.485972792470225
0.19 0.520062605190656
0.2 0.554854582292594
0.21 0.590900807221037
0.22 0.626657590343364
0.23 0.656373615771362
0.24 0.685473237353001
0.25 0.717413676661342
0.26 0.749429156437936
0.27 0.777869493905642
0.28 0.805580866824609
0.29 0.829631336899542
0.3 0.849056098110052
0.31 0.867103330724784
0.32 0.882347265846939
0.33 0.896256552640888
0.34 0.910080078899692
0.35 0.921904312682911
0.36 0.933406944459333
0.37 0.94200979814114
0.38 0.95071985249188
0.39 0.958341820052957
0.4 0.965063301995004
0.41 0.970771737615643
0.42 0.975558247483464
0.43 0.98029115701682
0.44 0.984831105346097
0.45 0.988722489628335
0.46 0.991289945649261
0.47 0.993417878927565
0.48 0.995502931938295
0.49 0.996473097992131
0.5 0.997491504346987
0.51 0.998032867725095
0.52 0.998649271571455
0.53 0.99903519397961
0.54 0.999394316220533
0.55 0.999801678762475
0.56 0.999908879431408
0.57 0.99996783979932
0.58 0.99996783979932
0.59 0.99996783979932
0.6 0.99996783979932
0.61 0.99996783979932
0.62 0.99996783979932
0.63 0.99996783979932
0.64 0.99996783979932
0.65 0.99996783979932
0.66 0.99996783979932
0.67 0.99996783979932
0.68 0.99996783979932
0.69 0.99996783979932
0.7 0.99996783979932
0.71 0.99996783979932
0.72 0.99996783979932
0.73 0.99996783979932
0.74 0.99996783979932
0.75 0.99996783979932
0.76 0.99996783979932
0.77 0.99996783979932
0.78 0.99996783979932
0.79 0.99996783979932
0.8 0.99996783979932
0.81 0.99996783979932
0.82 0.99996783979932
0.83 0.99996783979932
0.84 0.99996783979932
0.85 0.99996783979932
0.86 0.99996783979932
0.87 0.99996783979932
0.88 0.99996783979932
0.89 0.99996783979932
0.9 0.99996783979932
0.91 0.99996783979932
0.92 0.99996783979932
0.93 0.99996783979932
0.94 0.99996783979932
0.95 0.99996783979932
0.96 0.99996783979932
0.97 0.99996783979932
0.98 0.99996783979932
0.99 0.99996783979932
1 1


==> AAxesSideSlip100.dat <==
error percent
0.16 0.0337649478986427
0.32 0.0628532702733879
0.48 0.0897594878301996
0.64 0.11766062983043
0.8 0.145840542930749
0.96 0.172477602184027
1.12 0.19829757373015
1.28 0.224694313069558
1.44 0.249567424155035
1.6 0.274180989733533
1.76 0.298621524974045
1.92 0.322816933902411
2.08 0.346320221478833
2.24 0.370525243203753
2.4 0.394143884338832
2.56 0.417272272849617
2.72 0.438271426923521
2.88 0.45933306417503
3.04 0.480582150959357
3.2 0.501403468296997
3.36 0.522219979236359
3.52 0.543714192332833
3.68 0.564309608951436
3.84 0.584693544045834
4 0.604226746645134
4.16 0.62255354327681
4.32 0.639135617333795
4.48 0.654309416695505
4.64 0.669521667243434
4.8 0.684657015418926
4.96 0.699427077325335
5.12 0.713509824278079
5.28 0.726568808397739
5.44 0.738969315953397
5.6 0.750562348598454
5.76 0.762160187641789
5.92 0.773152420502172
6.08 0.784788710731726
6.24 0.796194293843965
6.4 0.806552082131734
6.56 0.816938708809167
6.72 0.826191025493136
6.88 0.835121313492521
7.04 0.84376802399354
7.2 0.851770677125389
7.36 0.859537816741647
7.52 0.867184796400969
7.68 0.874187718691122
7.84 0.880585034798324
8 0.887309185988388
8.16 0.893538278155881
8.32 0.899969239051025
8.48 0.905736916983889
8.64 0.911764140423732
8.8 0.917012727342639
8.96 0.922977467604876
9.12 0.928264505710001
9.28 0.933186257546045
9.44 0.937992655823432
9.6 0.943207597954397
9.76 0.947317068481563
9.92 0.951066059137924
10.08 0.955156304071981
10.24 0.959030261083554
10.4 0.962591802207098
10.56 0.966062021763371
10.72 0.968623832045219
10.88 0.971502864613373
11.04 0.973814742184796
11.2 0.975718075902642
11.36 0.977491636866997
11.52 0.979274810627908
11.68 0.981005114007767
11.84 0.982668127811743
12 0.984629138308917
12.16 0.986508440035375
12.32 0.987993617103088
12.48 0.989488406967355
12.64 0.990925520052294
12.8 0.992242473180298
12.96 0.993343138385819
13.12 0.994294805244742
13.28 0.995010958588072
13.44 0.995611758372746
13.6 0.996270234936748
13.76 0.996784519552428
13.92 0.997289191371554
14.08 0.997760218402738
14.24 0.998154343061483
14.4 0.998466758949514
14.56 0.998769562040989
14.72 0.999130041911793
14.88 0.999327104241166
15.04 0.99948571538432
15.2 0.999615488137809
15.36 0.999745260891298
15.52 0.999860614449956
15.68 0.999899065636175
15.84 0.999971161610336
16 1


==> AAxesSideSlip50.dat <==
error percent
0.16 0.0533420325328449
0.32 0.0989844630135432
0.48 0.14377183242424
0.64 0.187817608584651
0.8 0.229820963990177
0.96 0.268626958332996
1.12 0.30711281132733
1.28 0.345173159997731
1.44 0.380250925978457
1.6 0.413744194905295
1.76 0.445709700688101
1.92 0.476532423429484
2.08 0.506933694269065
2.24 0.537193130334001
2.4 0.566893332144623
2.56 0.594194500052681
2.72 0.619145263123769
2.88 0.644051449551397
3.04 0.667920215913051
3.2 0.691699828987786
3.36 0.713607223037209
3.52 0.734809495635541
3.68 0.754123339520031
3.84 0.772509178736131
4 0.789598242869763
4.16 0.805398636765195
4.32 0.821122034640104
4.48 0.835779645494112
4.64 0.849006751335273
4.8 0.860288694552734
4.96 0.8713234400201
5.12 0.881762479433958
5.28 0.891269461757292
5.44 0.899747128858919
5.6 0.907556146308649
5.76 0.914526312376908
5.92 0.920685994018625
6.08 0.926347227738019
6.24 0.931307392428455
6.4 0.936648484799365
6.56 0.940838689284585
6.72 0.945170728544451
6.88 0.949287989431283
7.04 0.953251258277072
7.2 0.957494144250018
7.36 0.961392574341684
7.52 0.964731770179036
7.68 0.967446893007951
7.84 0.969821612377718
8 0.972086916349902
8.16 0.974117179838389
8.32 0.976033975507161
8.48 0.977946718753799
8.64 0.979904038643897
8.8 0.981760047980678
8.96 0.983141923927932
9.12 0.984669687071963
9.28 0.986128559039738
9.44 0.987287551769693
9.6 0.988588379274292
9.76 0.989621746918133
9.92 0.990464650721736
10.08 0.99150207078771
10.24 0.9924300754561
10.4 0.99349181005487
10.56 0.994277979948615
10.72 0.995193827350607
10.88 0.996150198973927
11.04 0.996758062293833
11.2 0.997365925613739
11.36 0.99792110744592
11.52 0.998334454503457
11.68 0.998569494987154
11.84 0.998759958827391
12 0.998994999311088
12.16 0.999250301905449
12.32 0.999432660901421
12.48 0.999529919032606
12.64 0.999643386852322
12.8 0.999748749827772
12.96 0.999797378893365
13.12 0.999833850692559
13.28 0.999858165225355
13.44 0.999882479758151
13.6 0.99991084671308
13.76 0.999935161245877
13.92 0.999959475778673
14.08 0.999967580622938
14.24 0.999975685467204
14.4 0.999979737889336
14.56 0.999983790311469
14.72 0.999987842733602
14.88 0.999991895155735
15.04 0.999991895155735
15.2 0.999991895155735
15.36 0.999991895155735
15.52 0.999991895155735
15.68 0.999991895155735
15.84 0.999991895155735
16 1


==> AAxesSideSlip75.dat <==
error percent
0.16 0.0381795182401938
0.32 0.0724569321312565
0.48 0.101899595853478
0.64 0.132650107736672
0.8 0.162837816107973
0.96 0.192269759763301
1.12 0.221444421813192
1.28 0.248330349581381
1.44 0.274476592733939
1.6 0.300376274347952
1.76 0.325262909640556
1.92 0.349699302123645
2.08 0.373551450961054
2.24 0.395683029062101
2.4 0.417434044788439
2.56 0.43712680767128
2.72 0.457044691958878
2.88 0.475949529925067
3.04 0.494012842640138
3.2 0.512204796157928
3.36 0.529506984123581
3.52 0.545592444496854
3.68 0.561881586141098
3.84 0.578186807885681
4 0.593537943676769
4.16 0.608755078631691
4.32 0.6220962018803
4.48 0.635405164928229
4.64 0.648714127976159
4.8 0.661706849050738
4.96 0.674431568452987
5.12 0.687483249895479
5.28 0.699559405250689
5.44 0.711898202244782
5.6 0.724676521981497
5.76 0.737219000246562
5.92 0.749230835200412
6.08 0.7620520352047
6.24 0.774841075008308
6.4 0.787072671333469
6.56 0.798200100768629
6.72 0.809075608631798
6.88 0.820042237063559
7.04 0.831035665662554
7.2 0.841412690415188
7.36 0.850508667174083
7.52 0.860478329384775
7.68 0.86995486851838
7.84 0.87883644393941
8 0.886420891266361
8.16 0.893860617690254
8.32 0.901423624883419
8.48 0.908595349634982
8.64 0.915472272546981
8.8 0.922445676061019
8.96 0.929472679909523
9.12 0.935443757169045
9.28 0.940466108508517
9.44 0.944566534095173
9.6 0.948779520384207
9.76 0.953099707342174
9.92 0.956690929751402
10.08 0.959713988615289
10.24 0.962860328248448
10.4 0.965824426744423
10.56 0.96884748560831
10.72 0.971747263702926
10.88 0.973928797315695
11.04 0.975938809858173
11.2 0.977788021397254
11.36 0.979519312200508
11.52 0.981261323070656
11.68 0.982810372736726
11.84 0.984429102837602
12 0.985951352336439
12.16 0.987130559694693
12.32 0.988052485447509
12.48 0.98922097273887
12.64 0.990389460030231
12.8 0.991681228090863
12.96 0.992715714546059
13.12 0.993498279429264
13.28 0.994313004513148
13.44 0.994983008693974
13.6 0.995567252339655
13.76 0.996049655349849
13.92 0.996521338293151
14.08 0.997094861871938
14.24 0.997464704179754
14.4 0.997695185617958
14.56 0.997888146822036
14.72 0.998086468059561
14.88 0.998300869397425
15.04 0.998643911538008
15.2 0.99905127407995
15.36 0.9993675160533
15.52 0.999533677090145
15.68 0.999630157692184
15.84 0.999785598662136
16 1


==> AAxesVelocity100.dat <==
error percent
0.02 0.0283577498365825
0.04 0.0562540854385358
0.06 0.0837466835851886
0.08 0.111864113507902
0.1 0.138717460683662
0.12 0.165123812819625
0.14 0.189381704925597
0.16 0.213976044910986
0.18 0.23925769985004
0.2 0.266135079017188
0.22 0.29215691929096
0.24 0.316395585803822
0.26 0.341523435998001
0.28 0.367074249240589
0.3 0.392682739262506
0.32 0.418911254662206
0.34 0.443866074518399
0.36 0.467926904294998
0.38 0.491324451109317
0.4 0.514962317837505
0.42 0.536370015764986
0.44 0.556701080478333
0.46 0.575508516937748
0.48 0.592479909255201
0.5 0.608201638020533
0.52 0.623471565347791
0.54 0.637885953781674
0.56 0.652732918060522
0.58 0.667190564078902
0.6 0.680047679470912
0.62 0.694168877609874
0.64 0.707102895374322
0.66 0.719921559580113
0.68 0.731106048371592
0.7 0.741449417464529
0.72 0.751504402660822
0.74 0.761102780020764
0.76 0.769547621794132
0.78 0.777257084631061
0.8 0.784923289883493
0.82 0.791560925904564
0.84 0.798371592263621
0.86 0.806090667897105
0.88 0.813646325989157
0.9 0.819976352520475
0.92 0.826022801553428
0.94 0.831343484446495
0.96 0.836856423270658
0.98 0.841225439304803
1 0.845753066482101
1.02 0.849641442688507
1.04 0.853039566270619
1.06 0.857245164763333
1.08 0.860922059445534
1.1 0.864118314299996
1.12 0.868054754489176
1.14 0.871698004383435
1.16 0.875427769446687
1.18 0.878628830699427
1.2 0.882344176567847
1.22 0.886376744722575
1.24 0.890370861691083
1.26 0.893927596416349
1.28 0.897123851270812
1.3 0.900901680316838
1.32 0.904732379743915
1.34 0.908894720652132
1.36 0.912677356096436
1.38 0.915926481331949
1.4 0.91919963855885
1.42 0.923150497942862
1.44 0.926861037413004
1.46 0.93012458184335
1.48 0.933489060637521
1.5 0.937117891336948
1.52 0.941030299534741
1.54 0.944918675741147
1.56 0.948345637712923
1.58 0.951936017226131
1.6 0.955444687968624
1.62 0.958886069135233
1.64 0.962188064751798
1.66 0.965523705156304
1.68 0.968753604798708
1.7 0.971502864613373
1.72 0.974151190064213
1.74 0.976924481870266
1.76 0.979476679355558
1.78 0.981947168070135
1.8 0.98427346483639
1.82 0.986340216095667
1.84 0.987887876340985
1.86 0.988959703156842
1.88 0.990281462683124
1.9 0.991473449455916
1.92 0.992588533856269
1.94 0.993713231053178
1.96 0.994789864267313
1.98 0.996159687776368
2 1


==> AAxesVelocity50.dat <==
error percent
0.02 0.03693782773964
0.04 0.0721979527163386
0.06 0.109050679591192
0.08 0.147759415802825
0.1 0.186735611875218
0.12 0.224974267119457
0.14 0.263018406101327
0.16 0.300284480033716
0.18 0.337680231474352
0.2 0.374249288799916
0.22 0.409140643362538
0.24 0.444100889101416
0.26 0.476589157339342
0.28 0.507351093748734
0.3 0.537723997633386
0.32 0.5659612750541
0.34 0.593282705072822
0.36 0.620563610870217
0.38 0.646871935355762
0.4 0.670870379225663
0.42 0.692595414279115
0.44 0.714032727361144
0.46 0.733836914323691
0.48 0.752360535892303
0.5 0.76933613220622
0.52 0.785436405339471
0.54 0.800539782628077
0.56 0.815574268740426
0.58 0.828542019565094
0.6 0.842125738553934
0.62 0.854497783325093
0.64 0.864948980005349
0.66 0.874391123574561
0.68 0.883954839807753
0.7 0.893161942893267
0.72 0.901477513109586
0.74 0.908617880907418
0.76 0.915361111336246
0.78 0.921143917719621
0.8 0.92612434452072
0.82 0.930115980321438
0.84 0.934111668544289
0.86 0.937511650713632
0.88 0.940798165063258
0.9 0.943565969379898
0.92 0.946451293938387
0.94 0.94913399739024
0.96 0.951974745305269
0.98 0.954762811732573
1 0.957149688368738
1.02 0.959204266390021
1.04 0.960817130398839
1.06 0.962592091292966
1.08 0.964371104609225
1.1 0.966202799413209
1.12 0.967929131241743
1.14 0.969841874488382
1.16 0.971701936247295
1.18 0.973869982088294
1.2 0.975276172568344
1.22 0.976637786404934
1.24 0.977902142110339
1.26 0.979446114942901
1.28 0.980832043312288
1.3 0.982412487944044
1.32 0.983859202645421
1.34 0.985220816482011
1.36 0.986152873572534
1.38 0.987121402462252
1.4 0.988166927372491
1.42 0.989103036885146
1.44 0.990043198819935
1.46 0.990776687225955
1.48 0.991518280476241
1.5 0.992134248640412
1.52 0.992705640161124
1.54 0.99301362424321
1.56 0.993277031681836
1.58 0.993670116628709
1.6 0.994261770260084
1.62 0.994594068874967
1.64 0.994788585137337
1.66 0.995088464375157
1.68 0.99539239603511
1.7 0.995878686691035
1.72 0.996202880461652
1.74 0.996555441187198
1.76 0.996997155199663
1.78 0.997264615060422
1.8 0.997548284609711
1.82 0.997856268691797
1.84 0.998022417999238
1.86 0.998192619728812
1.88 0.998492498966632
1.9 0.998670805540471
1.92 0.99883290242578
1.94 0.999035523532415
1.96 0.999246249483316
1.98 0.999513709344075
2 1


==> AAxesVelocity75.dat <==
error percent
0.02 0.0325086028536818
0.04 0.0627070312918753
0.06 0.0923372961847282
0.08 0.122155162248212
0.1 0.152332150552619
0.12 0.181474652401831
0.14 0.210440273147304
0.16 0.240065178006711
0.18 0.270295766645584
0.2 0.302027164649507
0.22 0.332129112485662
0.24 0.360612330220941
0.26 0.388152182069616
0.28 0.414705787764116
0.3 0.439394101819195
0.32 0.461547120054029
0.34 0.482885413204978
0.36 0.505209952510104
0.38 0.526810887299937
0.4 0.547790058209963
0.42 0.569198031795718
0.44 0.588992635314044
0.46 0.608111874618098
0.48 0.62634670840346
0.5 0.644458261419551
0.52 0.661578208248019
0.54 0.678564154240322
0.56 0.693818809429371
0.58 0.707508334852009
0.6 0.720350974990084
0.62 0.732228809107769
0.64 0.744240644061619
0.66 0.753963744733767
0.68 0.762464757780089
0.7 0.77031720677937
0.72 0.778212536046225
0.74 0.785223459794389
0.76 0.792352304278379
0.78 0.799491868829261
0.8 0.80736575796233
0.82 0.81506276599166
0.84 0.822486412315213
0.86 0.829647416999882
0.88 0.836149137570618
0.9 0.842254215666306
0.92 0.847984091420731
0.94 0.854217810319136
0.96 0.860424729050309
0.98 0.8662082051392
1 0.871927360826732
1.02 0.876955072199651
1.04 0.881564700963734
1.06 0.885134483239175
1.08 0.888200422370636
1.1 0.891421802472047
1.12 0.895436467523557
1.14 0.899558333243999
1.16 0.902458111338615
1.18 0.905465090102162
1.2 0.908665030069788
1.22 0.912025771040811
1.24 0.915434752312854
1.26 0.918538211678441
1.28 0.921293268869998
1.3 0.923989365693642
1.32 0.926921303988937
1.34 0.93066260733467
1.36 0.93404478843948
1.38 0.93745912974497
1.4 0.941468434763033
1.42 0.944566534095173
1.44 0.947766474062798
1.46 0.951180815368288
1.48 0.954520116205525
1.5 0.958245339450918
1.52 0.961627520555728
1.54 0.964650579419616
1.56 0.966971473901997
1.58 0.969185167715446
1.6 0.971232700492051
1.62 0.973097992131471
1.64 0.975231285443221
1.66 0.977557539959049
1.68 0.980044595478276
1.7 0.98210820835522
1.72 0.984311182101776
1.74 0.986074633105711
1.76 0.98770408327348
1.78 0.989328173407802
1.8 0.990544901000182
1.82 0.991740188458776
1.84 0.993015876419069
1.86 0.993857401670186
1.88 0.994795407523343
1.9 0.995770933610626
1.92 0.996548138460384
1.94 0.997148462206404
1.96 0.997861346654803
1.98 0.999281755518154
2 1


==> AAxesYaw100.dat <==
error percent
0.06 0.0283048794555312
0.12 0.0563261814126966
0.18 0.0844147729457454
0.24 0.112984004306533
0.3 0.142173261045103
0.36 0.170506978890299
0.42 0.199460722113277
0.48 0.226636097973622
0.54 0.253244318837236
0.6 0.280467758680355
0.66 0.30619160226093
0.72 0.331694351520744
0.78 0.356855846502865
0.84 0.382132695043642
0.9 0.406996193332564
0.96 0.43085996077979
1.02 0.453339485523128
1.08 0.475910331833737
1.14 0.498990656361749
1.2 0.521926788941439
1.26 0.543839158688046
1.32 0.565669819663937
1.38 0.587981120467566
1.44 0.607821932556619
1.5 0.626514015457377
1.56 0.644898488868382
1.62 0.663850117276118
1.68 0.682494136194102
1.74 0.699821201984081
1.8 0.716590725573884
1.86 0.732663321413466
1.92 0.748202407044257
1.98 0.762467797131542
2.04 0.77591609951167
2.1 0.788720344522629
2.16 0.800943015342023
2.22 0.81233417925943
2.28 0.823989695082093
2.34 0.834405160149191
2.4 0.844686046064521
2.46 0.854226746645134
2.52 0.863575191294651
2.58 0.872236320990503
2.64 0.880589841196601
2.7 0.887501441919483
2.76 0.893913177221517
2.82 0.900935325104779
2.88 0.906952935748068
2.94 0.912730226477487
3 0.918363325258584
3.06 0.923501365017111
3.12 0.92850482562387
3.18 0.932801745683854
3.24 0.937387049640481
3.3 0.94138116660899
3.36 0.945197446841235
3.42 0.948893567116546
3.48 0.952099434767563
3.54 0.955007305725382
3.6 0.957982466259084
3.66 0.960957626792787
3.72 0.963274310762487
3.78 0.965816895451225
3.84 0.967907678701888
3.9 0.969897527588726
3.96 0.972026762025608
4.02 0.97375225900719
4.08 0.975597915945707
4.14 0.977159995385858
4.2 0.978798977198447
4.26 0.98022647748683
4.32 0.981509785826893
4.38 0.982845964548006
4.44 0.984138885684623
4.5 0.98532125966086
4.56 0.986417118468105
4.62 0.987335140539086
4.68 0.988171453839351
4.74 0.98894528396201
4.8 0.989771984465721
4.86 0.99052658899527
4.92 0.991098550390279
4.98 0.991636866997347
5.04 0.992175183604414
5.1 0.992622178644211
5.16 0.993021109701234
5.22 0.993463298342754
5.28 0.993905486984274
5.34 0.994251547660245
5.4 0.994525512362056
5.46 0.99479467066559
5.52 0.995049409774292
5.58 0.995265697696774
5.64 0.995496404814089
5.7 0.995669435152074
5.76 0.995847271888338
5.82 0.996034721421156
5.88 0.996178913369478
5.94 0.99650574845234
6 1


==> AAxesYaw50.dat <==
error percent
0.06 0.0380157720269405
0.12 0.0750427530535001
0.18 0.112397980272809
0.24 0.148253811303016
0.3 0.184133956866019
0.36 0.220484183396416
0.42 0.255395800069702
0.48 0.290664029890666
0.54 0.326061937219876
0.6 0.361241013753921
0.66 0.394264201713364
0.72 0.427259022717878
0.78 0.459317734209737
0.84 0.490651062139841
0.9 0.520736244053071
0.96 0.550420236175162
1.02 0.577822714636538
1.08 0.603750111441609
1.14 0.628984544061986
1.2 0.653902887756012
1.26 0.677200262596954
1.32 0.699808725675336
1.38 0.72022077595779
1.44 0.740089801674461
1.5 0.757717837951744
1.56 0.774312506585186
1.62 0.790112900480617
1.68 0.804892083998606
1.74 0.818382597278393
1.8 0.831208513328416
1.86 0.842798440627963
1.92 0.854222218620069
1.98 0.864563999902742
2.04 0.873880518385839
2.1 0.882990363340168
2.16 0.891638232171369
2.22 0.899447249621099
2.28 0.906688927972249
2.34 0.914153489540699
2.4 0.92067788917436
2.46 0.926521481889725
2.52 0.931753158863052
2.58 0.93622298047543
2.64 0.940871108661647
2.7 0.945101837368195
2.76 0.948959743238534
2.82 0.952489402916123
2.88 0.955674606712432
2.94 0.958766604799689
3 0.96156682849339
3.06 0.964269794055907
3.12 0.966822819999514
3.18 0.969294797500466
3.24 0.971393952165209
3.3 0.973290485723317
3.36 0.975049236928912
3.42 0.976739096958252
3.48 0.978356013389203
3.54 0.979818937779111
3.6 0.981168394349303
3.66 0.982254443480869
3.72 0.983267549014046
3.78 0.98423202548163
3.84 0.985127610772959
3.9 0.985998881531491
3.96 0.986724265093246
4.02 0.987437491388603
4.08 0.988130455573296
4.14 0.988863943979316
4.2 0.989565013008275
4.26 0.990229610238039
4.32 0.990869892935007
4.38 0.991473703832781
4.44 0.992028885664962
4.5 0.992511123898754
4.56 0.992912313689892
4.62 0.9932972937925
4.68 0.993698483583638
4.74 0.99422529846089
4.8 0.99461433098563
4.86 0.994930419911981
4.92 0.995193827350607
4.98 0.99543697267857
5.04 0.9956760655844
5.1 0.99597594482222
5.16 0.996206932883785
5.22 0.99651491696587
5.28 0.996689171117577
5.34 0.996952578556203
5.4 0.997224090839095
5.46 0.997451026478526
5.52 0.997698224228621
5.58 0.997896792913124
5.64 0.998087256753362
5.7 0.99820477699521
5.76 0.998322297237059
5.82 0.998435765056774
5.88 0.998565442565021
5.94 0.998747801560993
6 1


==> AAxesYaw75.dat <==
error percent
0.06 0.0351993396438794
0.12 0.0707953217628078
0.18 0.1072381891663
0.24 0.1448549038946
0.3 0.181517532669404
0.36 0.218389202748625
0.42 0.255861196573867
0.48 0.292405904612845
0.54 0.328034046932453
0.6 0.363045785405701
0.66 0.398443446287105
0.72 0.432978141783605
0.78 0.467201955340201
0.84 0.500396642475049
0.9 0.531565236967079
0.96 0.561661824769787
1.02 0.590198642839531
1.08 0.618253057899081
1.14 0.645004984831105
1.2 0.669419937180408
1.26 0.692661042204903
1.32 0.714449578165368
1.38 0.735359068640588
1.44 0.756777762293237
1.5 0.775478918988454
1.56 0.793301030198428
1.62 0.809911773849469
1.68 0.824914507466527
1.74 0.838748753792224
1.8 0.85168251449889
1.86 0.863565708650022
1.92 0.874301855643579
1.98 0.884024956315727
2.04 0.8939463782254
2.1 0.902736833077838
2.16 0.910991284585616
2.22 0.918645412347373
2.28 0.92544729479112
2.34 0.931091410010398
2.4 0.936135201483657
2.46 0.941098592455217
2.52 0.945515260015222
2.58 0.950114168712413
2.64 0.954155633931156
2.7 0.957950537611355
2.76 0.961059357010388
2.82 0.963519612362381
2.88 0.965942347480248
2.94 0.968016680424086
3 0.969930212364525
3.06 0.971741903669479
3.12 0.973403514037928
3.18 0.975038324239143
3.24 0.976587373905213
3.3 0.978050663036137
3.36 0.979369231264003
3.42 0.980725319725995
3.48 0.981883086950463
3.54 0.982863973071192
3.6 0.983844859191921
3.66 0.984798945145418
3.72 0.985667270563768
3.78 0.986460555513866
3.84 0.987344961032557
3.9 0.988095365715082
3.96 0.9889368909662
4.02 0.989633695314259
4.08 0.99040554013057
4.14 0.991129144645863
4.2 0.991734828425329
4.26 0.992238671569311
4.32 0.992721074579505
4.38 0.993208837623147
4.44 0.993760921068148
4.5 0.994232604011449
4.56 0.994607806352712
4.62 0.994956208526741
4.68 0.995283170566984
4.74 0.995626212707567
4.8 0.995926374580577
4.86 0.996205096319801
4.92 0.996505258192811
4.98 0.996800060032375
5.04 0.997057341637812
5.1 0.997303903176356
5.16 0.997587984949026
5.22 0.997764866052764
5.28 0.997914946989269
5.34 0.998081108026114
5.4 0.998279429263639
5.46 0.99841879013325
5.52 0.998552790969416
5.58 0.998670711705241
5.64 0.998863672909319
5.7 0.999094154347523
5.76 0.999206715049902
5.82 0.999303195651941
5.88 0.99935143595296
5.94 0.999426476421213
6 1


==> ADMAAccelerationForIV.dat <==
error percent
0 0.1176
0.1 0.198493
0.2 0.2921386
0.3 0.6224782
0.4 0.8617315
0.5 0.8021071
0.6 1.114342
0.7 1.571524
0.8 1.916844
0.9 3.03311
1 2.993271
1.1 3.861298
1.2 3.07409
1.3 3.849568
1.4 3.055212
1.5 4.650153
1.6 2.838497
1.7 3.480064
1.8 3.846373
1.9 1.473216
2 2.519755
2.1 2.144627
2.2 1.505933
2.3 1.054917
2.4 1.72868
2.5 1.392842
2.6 2.133031
2.7 1.475639
2.8 2.635829
2.9 2.15122
3 1.562109
3.1 1.530156
3.2 1.883416
3.3 1.860592
3.4 1.548484
3.5 1.866686
3.6 1.716642
3.7 1.956704
3.8 1.12603
3.9 1.547447
4 1.188581
4.1 1.443508
4.2 2.024975
4.3 0.575012
4.4 1.076909
4.5 1.046956
4.6 0.6501294
4.7 0.7286668
4.8 0.3003089
4.9 2.023335
5 0.9970217
5.1 0.2563332
5.2 0.3521024
5.3 0.8421799
5.4 0.2472088
5.5 1.2198
5.6 0.7662572
5.7 0.8518043
5.8 0.7475595
5.9 1.007936
6 1.57504
6.1 1.973143
6.2 2.151655
6.3 2.81143
6.4 2.412622
6.5 0.6671375
6.6 2.07706
6.7 2.631374
6.8 1.494142
6.9 0.8834275
7 0.4643008
7.1 1.720697
7.2 3.757939
7.3 4.880754
7.4 2.339793
7.5 0.9863845
7.6 2.683528
7.7 2.240488
7.8 2.592327
7.9 1.904337
8 1.70502
8.1 1.266021
8.2 0.611432
8.3 2.440653
8.4 3.195726
8.5 3.858124
8.6 4.456439
8.7 5.0468
8.8 4.686283
8.9 5.989834
9 6.453554
9.1 5.111069
9.2 6.00759
9.3 5.903486
9.4 5.641761
9.5 5.661332
9.6 5.688244
9.7 3.344989
9.8 3.269017
9.9 6.522679
10 7.537868
10.1 5.034733
10.2 4.2344
10.3 5.728763
10.4 5.649983
10.5 5.425412
10.6 4.843694
10.7 4.872207
10.8 4.658591
10.9 5.897591
11 5.890127
11.1 5.564391
11.2 4.847195
11.3 7.515878
11.4 8.068199
11.5 8.781858
11.6 8.927874
11.7 6.053211
11.8 6.735689
11.9 7.722302
12 9.830486
12.1 9.655841
12.2 7.117055
12.3 5.036323
12.4 10.74989
12.5 8.045574
12.6 7.487299
12.7 5.003492
12.8 7.963349
12.9 13.34376
13 12.95892
13.1 3.505692
13.2 2.168019
13.3 6.489366
13.4 12.55097
13.5 9.256286
13.6 12.72857
13.7 10.14964
13.8 4.365666
13.9 5.466459
14 11.25488
14.1 10.95803
14.2 6.384477
14.3 7.713421
14.4 7.74135
14.5 4.332974
14.6 6.945428
14.7 10.63861
14.8 5.786787
14.9 3.51211
15 1.199187
15.1 2.449721
15.2 3.049964
15.3 10.97898
15.4 13.38649
15.5 6.793703
15.6 5.419796
15.7 9.538881
15.8 11.79247
15.9 9.312621
16 7.859498
16.1 6.1348
16.2 7.002276
16.3 3.982697
16.4 4.886585
16.5 5.356753
16.6 6.37338
16.7 8.655134
16.8 9.118011
16.9 7.153811
17 8.492277
17.1 8.419452
17.2 6.655995
17.3 5.995295
17.4 7.008755
17.5 10.00914
17.6 2.084504
17.7 5.628948
17.8 5.119252
17.9 6.910511
18 11.47243
18.1 10.16681
18.2 11.50744
18.3 8.458137
18.4 8.758976
18.5 11.56635
18.6 8.233689
18.7 7.188546
18.8 6.125957
18.9 5.857179
19 7.308381
19.1 7.76138
19.2 8.138249
19.3 9.095077
19.4 7.365648
19.5 8.234019
19.6 6.477474
19.7 6.21859
19.8 7.795887
19.9 9.411021
20 7.832867
20.1 4.935884
20.2 3.701647
20.3 2.759257
20.4 3.122853
20.5 3.305046
20.6 2.497828
20.7 2.521733
20.8 3.440342
20.9 3.095423
21 1.741755
21.1 1.669607
21.2 2.66611
21.3 1.563353
21.4 1.522253
21.5 2.330848
21.6 1.591911
21.7 1.199622
21.8 1.690356
21.9 1.861146
22 1.173652
22.1 1.070906
22.2 1.246942
22.3 0.8585606
22.4 1.689556
22.5 2.625698
22.6 2.421167
22.7 2.90874
22.8 2.796436
22.9 2.563584
23 1.585251
23.1 2.834691
23.2 3.439697
23.3 3.794191
23.4 4.86427
23.5 4.923534
23.6 4.380326
23.7 3.461502
23.8 3.934175
23.9 4.648971
24 4.685548
24.1 5.482926
24.2 3.786283
24.3 2.59055
24.4 3.265341
24.5 4.979384
24.6 4.584673
24.7 3.50295
24.8 3.000503
24.9 4.609702
25 4.768256
25.1 4.23597
25.2 1.881261
25.3 2.870289
25.4 4.230668
25.5 4.583519
25.6 3.79181
25.7 3.152601
25.8 4.561467
25.9 5.822339
26 5.791128
26.1 4.585939
26.2 4.163573
26.3 3.242776
26.4 4.453872
26.5 4.299273
26.6 4.120011
26.7 3.389232
26.8 3.8918
26.9 3.385183
27 4.003426
27.1 3.188004
27.2 1.700779
27.3 0.6438473
27.4 1.196724
27.5 1.106975
27.6 1.262538
27.7 0.5439203
27.8 0.7910634
27.9 0.5136995
28 0.7376478
28.1 1.126023
28.2 1.552597
28.3 1.656287
28.4 2.255884
28.5 0.8126133
28.6 2.553488
28.7 6.725845
28.8 7.602614
28.9 4.9399
29 4.79429
29.1 7.284483
29.2 8.117732
29.3 7.657322
29.4 9.24698
29.5 8.181116
29.6 8.818765
29.7 10.28084
29.8 7.935321
29.9 6.332037
30 5.713882
30.1 6.831574
30.2 9.641533
30.3 8.100599
30.4 6.894354
30.5 8.288472
30.6 9.064783
30.7 7.170153
30.8 5.885843
30.9 7.944486
31 7.198595
31.1 7.212191
31.2 7.571575
31.3 8.366196
31.4 9.645638
31.5 7.679183
31.6 3.68007
31.7 0.4896863
31.8 0.291032
31.9 1.488
32 0.7940589
32.1 3.947068
32.2 2.866139
32.3 1.632081
32.4 2.600012
32.5 2.545339
32.6 0.8913239
32.7 1.704263
32.8 5.83206
32.9 6.706614
33 4.234416
33.1 4.198511
33.2 5.451204
33.3 5.986034
33.4 5.536495
33.5 6.161768
33.6 5.511756
33.7 5.730811
33.8 6.989321
33.9 6.487239
34 5.706509
34.1 5.724993
34.2 6.969301
34.3 6.913112
34.4 7.133996
34.5 7.580186
34.6 6.896363
34.7 6.487202
34.8 4.792967
34.9 4.259397
35 6.106173
35.1 6.163368
35.2 5.388222
35.3 5.393013
35.4 3.934153
35.5 2.840356
35.6 2.409381
35.7 3.090892
35.8 3.71011
35.9 4.141943
36 4.466217
36.1 6.077063
36.2 5.719059
36.3 6.147341
36.4 4.804846
36.5 5.471877
36.6 6.455007
36.7 5.496553
36.8 5.38781
36.9 4.814711
37 4.712228
37.1 5.44813
37.2 6.080247
37.3 6.628677
37.4 4.465099
37.5 3.76766
37.6 3.032836
37.7 2.983555
37.8 1.868364
37.9 0.6121354
38 0.817703
38.1 0.2295126
38.2 1.127578
38.3 2.216392
38.4 2.054488
38.5 4.621562
38.6 4.234938
38.7 4.784482
38.8 5.101452
38.9 4.887071
39 5.817741
39.1 6.852188
39.2 7.658522
39.3 6.700527
39.4 6.174633
39.5 6.96335
39.6 5.664585
39.7 10.12563
39.8 8.917954
39.9 8.178123
40 8.391341
40.1 9.495099
40.2 7.602191
40.3 6.562512
40.4 8.712812
40.5 8.690353
40.6 10.19477
40.7 6.59647
40.8 7.023395
40.9 7.103344
41 6.523071
41.1 5.808128
41.2 7.14586
41.3 7.028787
41.4 9.272889
41.5 7.081409
41.6 5.200357
41.7 6.105606
41.8 5.106609
41.9 7.447349
42 7.906014
42.1 7.0604
42.2 3.154687
42.3 8.332615
42.4 10.24004
42.5 10.88876
42.6 6.689689
42.7 7.290951
42.8 5.09766
42.9 5.357437
43 7.461931
43.1 6.902807
43.2 7.396229
43.3 7.574921
43.4 5.386441
43.5 4.64103
43.6 6.990155
43.7 7.080342
43.8 7.453838
43.9 6.607428
44 7.493342
44.1 6.842669
44.2 8.11162
44.3 6.955154
44.4 8.898688
44.5 6.326069
44.6 7.03024
44.7 6.343767
44.8 6.836356
44.9 8.174287
45 8.45251
45.1 7.839448
45.2 6.57977
45.3 6.208969
45.4 8.617784
45.5 9.509151
45.6 6.604404
45.7 5.733615
45.8 10.97926
45.9 12.43289
46 10.06473
46.1 9.557427
46.2 8.949161
46.3 3.809105
46.4 1.023871
46.5 2.456764
46.6 3.51269
46.7 2.409091
46.8 3.431478
46.9 4.669938
47 7.734091
47.1 7.609956
47.2 5.86865
47.3 7.071149
47.4 6.822174
47.5 6.516813
47.6 7.005141
47.7 4.756613
47.8 6.965974
47.9 10.65239
48 7.121122
48.1 4.550369
48.2 5.541166
48.3 6.174513
48.4 6.106696
48.5 8.451835
48.6 8.254992
48.7 10.10109
48.8 9.20565
48.9 7.534962
49 5.893847
49.1 5.600672
49.2 6.288453
49.3 7.852166
49.4 8.336617
49.5 6.326732
49.6 6.080329
49.7 6.647419
49.8 10.18271
49.9 8.128251
50 2.442163
50.1 0.4696808
50.2 0.6702741
50.3 3.301767
50.4 2.08155
50.5 2.860625
50.6 1.841069
50.7 1.270981
50.8 0.8893477
50.9 0.3318136
51 1.597841
51.1 2.230962
51.2 4.828601
51.3 6.917995
51.4 6.275303
51.5 5.085389
51.6 2.932899
51.7 2.360377
51.8 0.3607252
51.9 1.895019
52 1.99136
52.1 2.253359
52.2 3.026047
52.3 3.563644
52.4 2.999935
52.5 3.341285
52.6 2.404507
52.7 2.522571
52.8 1.813249
52.9 1.883873
53 1.912112
53.1 1.789792
53.2 1.690993
53.3 1.207875
53.4 1.331231
53.5 0.5324277
53.6 0.9681686
53.7 0.1751762
53.8 0.2925591
53.9 0.2212283
54 0.4853365
54.1 0.165385
54.2 0.1774856
54.3 0.316162
54.4 0.274288
54.5 0.1663115
54.6 0.1735901
54.7 0.6468


==> ADMACOGForIV.dat <==
error percent
0 90
0.1 90
0.2 90
0.3 90
0.4 90
0.5 90
0.6 90
0.7 90
0.8 90
0.9 90
1 78.93
1.1 79.83
1.2 79.6
1.3 79.48
1.4 80.14
1.5 81.4
1.6 80.58
1.7 80.55
1.8 80.24
1.9 80.78
2 80.43
2.1 80.74
2.2 81.01
2.3 81.02
2.4 80.89
2.5 80.83
2.6 80.59
2.7 80.44
2.8 80.75
2.9 80.39
3 80.32
3.1 80
3.2 80.44
3.3 79.87
3.4 79.95
3.5 80.34
3.6 80.15
3.7 79.65
3.8 80.28
3.9 79.76
4 80.12
4.1 79.54
4.2 79.73
4.3 79.57
4.4 79.54
4.5 79.65
4.6 79.41
4.7 79.6
4.8 79.18
4.9 79.23
5 79.41
5.1 79.36
5.2 79.14
5.3 79.16
5.4 79.12
5.5 78.9
5.6 79.3
5.7 79.59
5.8 79.73
5.9 80.78
6 81.5
6.1 82.42
6.2 83.82
6.3 84.61
6.4 86.19
6.5 87.71
6.6 89.16
6.7 91.01
6.8 92.27
6.9 93.6
7 93.73
7.1 93.21
7.2 92.39
7.3 91.2
7.4 90.01
7.5 88.57
7.6 86.53
7.7 84.69
7.8 82.86
7.9 81.3
8 80.02
8.1 78.4
8.2 77.39
8.3 77.73
8.4 77.88
8.5 79.04
8.6 80.53
8.7 83.01
8.8 86.24
8.9 89.74
9 93.11
9.1 97.05
9.2 101.44
9.3 105.51
9.4 110
9.5 114.34
9.6 118.69
9.7 122.79
9.8 126.93
9.9 130.97
10 135.14
10.1 139.53
10.2 143.74
10.3 147.89
10.4 151.93
10.5 156.88
10.6 161.71
10.7 166.05
10.8 171.15
10.9 175.66
11 -179.4
11.1 -175.7
11.2 -169.77
11.3 -164.8
11.4 -160.26
11.5 -154.64
11.6 -149.5
11.7 -143.69
11.8 -138.78
11.9 -134.03
12 -128.82
12.1 -124.36
12.2 -119.1
12.3 -114.53
12.4 -109.54
12.5 -105.01
12.6 -100.03
12.7 -95.22
12.8 -90.59
12.9 -85.7
13 -81.42
13.1 -76.6
13.2 -72.21
13.3 -68.09
13.4 -63.62
13.5 -59.24
13.6 -54.96
13.7 -50.7
13.8 -46.85
13.9 -42.36
14 -38.43
14.1 -34.14
14.2 -30.32
14.3 -26.11
14.4 -21.29
14.5 -16.33
14.6 -11.42
14.7 -5.82999999999998
14.8 -0.600000000000023
14.9 5.5
15 9.85000000000002
15.1 13.41
15.2 17.84
15.3 19.11
15.4 9.90999999999997
15.5 0.110000000000014
15.6 -4.51999999999998
15.7 -8.57999999999998
15.8 -17.25
15.9 -24.69
16 -31.74
16.1 -38.84
16.2 -46.66
16.3 -53.15
16.4 -58.13
16.5 -63.05
16.6 -68.14
16.7 -74.46
16.8 -79.3
16.9 -85.78
17 -90.97
17.1 -96.54
17.2 -101.55
17.3 -107.03
17.4 -112.5
17.5 -117.18
17.6 -122.64
17.7 -126.46
17.8 -130.59
17.9 -136.59
18 -141.58
18.1 -147.55
18.2 -152.91
18.3 -158.33
18.4 -164.52
18.5 -169.61
18.6 -173.75
18.7 -178.2
18.8 177.34
18.9 172.06
19 166.78
19.1 160.64
19.2 154.85
19.3 149.15
19.4 142.48
19.5 136.44
19.6 130.04
19.7 123.38
19.8 116.38
19.9 109.38
20 102.6
20.1 95.36
20.2 88.86
20.3 83.42
20.4 79.2
20.5 75.8
20.6 71.2
20.7 67.27
20.8 63.81
20.9 61.07
21 57.42
21.1 55.26
21.2 52.72
21.3 50.5
21.4 48.44
21.5 47.33
21.6 45.87
21.7 45.36
21.8 44.08
21.9 44.06
22 43.56
22.1 43.8
22.2 44.06
22.3 44.13
22.4 44.81
22.5 45.46
22.6 46.26
22.7 47.49
22.8 49.45
22.9 51.19
23 53.62
23.1 55.93
23.2 58.05
23.3 61.08
23.4 63.87
23.5 66.3
23.6 69.88
23.7 73.02
23.8 76.07
23.9 79.61
24 82.86
24.1 86.29
24.2 89.59
24.3 92.92
24.4 96.3
24.5 99.71
24.6 103.17
24.7 106
24.8 109.5
24.9 112.73
25 115.69
25.1 118.4
25.2 122.02
25.3 124.74
25.4 127.79
25.5 130.65
25.6 134.42
25.7 137.94
25.8 141.79
25.9 145.63
26 150.28
26.1 154.45
26.2 159.06
26.3 163.77
26.4 168.54
26.5 173.37
26.6 177.12
26.7 -178.66
26.8 -175.22
26.9 -169.94
27 -166.46
27.1 -162.43
27.2 -159.17
27.3 -156.42
27.4 -154.66
27.5 -152.68
27.6 -151.82
27.7 -151.25
27.8 -150.43
27.9 -149.22
28 -149.43
28.1 -149.16
28.2 -148.77
28.3 -148.87
28.4 -149.07
28.5 -147.97
28.6 -147.49
28.7 -145.13
28.8 -142.75
28.9 -138.71
29 -135.3
29.1 -130.69
29.2 -126.7
29.3 -121.39
29.4 -116.92
29.5 -112.5
29.6 -107.46
29.7 -103.1
29.8 -98.59
29.9 -93.88
30 -89.19
30.1 -85.07
30.2 -80.51
30.3 -76.37
30.4 -71.56
30.5 -67.44
30.6 -63.01
30.7 -58.49
30.8 -54.4500000000001
30.9 -50.24
31 -45.3
31.1 -40.21
31.2 -35.74
31.3 -31.38
31.4 -26.74
31.5 -22.46
31.6 -18.7
31.7 -15.6
31.8 -15.02
31.9 -14.48
32 -14.08
32.1 -14.19
32.2 -13.69
32.3 -14.75
32.4 -16.64
32.5 -18.64
32.6 -20.33
32.7 -20.72
32.8 -21.21
32.9 -20.59
33 -19.65
33.1 -18.38
33.2 -16.7
33.3 -13.9
33.4 -10.74
33.5 -7.12
33.6 -3.12
33.7 1.52999999999997
33.8 6.81
33.9 12.49
34 18.46
34.1 23.49
34.2 29.26
34.3 35.58
34.4 42.08
34.5 48.1
34.6 54.95
34.7 61.94
34.8 67.46
34.9 75.54
35 80.69
35.1 88.03
35.2 94.31
35.3 100.64
35.4 107.41
35.5 112.39
35.6 117.4
35.7 120.59
35.8 124.08
35.9 128.28
36 132.25
36.1 137.56
36.2 142.24
36.3 146.99
36.4 151.92
36.5 156.95
36.6 162.25
36.7 167.3
36.8 172.74
36.9 177.97
37 -176.84
37.1 -171.24
37.2 -166.66
37.3 -160.74
37.4 -155.28
37.5 -150.42
37.6 -145.17
37.7 -140.04
37.8 -135.77
37.9 -133.05
38 -130.72
38.1 -129.31
38.2 -128.34
38.3 -127.36
38.4 -128.9
38.5 -129.64
38.6 -131.59
38.7 -133.58
38.8 -136.69
38.9 -141.37
39 -145.64
39.1 -150.43
39.2 -155.86
39.3 -160.92
39.4 -166.85
39.5 -172.95
39.6 -178.44
39.7 175.51
39.8 170.71
39.9 165.54
40 160.05
40.1 154.71
40.2 148.82
40.3 144.23
40.4 138.7
40.5 132.74
40.6 126.94
40.7 121.81
40.8 116.27
40.9 109.57
41 104.62
41.1 99.48
41.2 96.26
41.3 92.52
41.4 88.42
41.5 84.14
41.6 80.29
41.7 75.71
41.8 71.79
41.9 67.75
42 63.25
42.1 59.64
42.2 54.9
42.3 49.93
42.4 45.35
42.5 41.57
42.6 36.86
42.7 33.1
42.8 29.28
42.9 25.34
43 21.58
43.1 17.54
43.2 13.52
43.3 8.76999999999998
43.4 3.90999999999997
43.5 -0.759999999999991
43.6 -6.19999999999999
43.7 -10.85
43.8 -16.14
43.9 -21.69
44 -26.93
44.1 -33.18
44.2 -39.38
44.3 -45.3
44.4 -51.88
44.5 -58.16
44.6 -65.24
44.7 -71.36
44.8 -78.22
44.9 -84.2
45 -90.41
45.1 -96.84
45.2 -102.82
45.3 -109.56
45.4 -115.67
45.5 -120.72
45.6 -127.46
45.7 -132.43
45.8 -138.31
45.9 -143.96
46 -151.42
46.1 -157.46
46.2 -163.2
46.3 -170.7
46.4 -175.78
46.5 -178.81
46.6 -179.41
46.7 -177.37
46.8 -176.21
46.9 -174.79
47 -171.84
47.1 -167.75
47.2 -163.06
47.3 -158.45
47.4 -153.34
47.5 -147.65
47.6 -142.83
47.7 -137.82
47.8 -132.57
47.9 -127.59
48 -122.33
48.1 -117.17
48.2 -112.68
48.3 -107.2
48.4 -102.64
48.5 -96.97
48.6 -90.91
48.7 -85.77
48.8 -80.71
48.9 -75.44
49 -70.34
49.1 -65.64
49.2 -61
49.3 -57.49
49.4 -52.22
49.5 -46.55
49.6 -40.87
49.7 -35.23
49.8 -29.44
49.9 -22.2
50 -15.85
50.1 -10.41
50.2 -8.65999999999997
50.3 -7.14999999999998
50.4 -5.25999999999999
50.5 -2.50999999999999
50.6 -0.970000000000027
50.7 0.590000000000032
50.8 1.05000000000001
50.9 1.87
51 2.61000000000001
51.1 2.01999999999998
51.2 2.38
51.3 1.60000000000002
51.4 1.62
51.5 2.38999999999999
51.6 2.34000000000003
51.7 3.10000000000002
51.8 2.5
51.9 2.37
52 2.14999999999998
52.1 2.80000000000001
52.2 1.52999999999997
52.3 3.69
52.4 2.56999999999999
52.5 1.03999999999996
52.6 3.47000000000003
52.7 4.60000000000002
52.8 90
52.9 90
53 90
53.1 90
53.2 90
53.3 90
53.4 90
53.5 90
53.6 90
53.7 90
53.8 90
53.9 90
54 90
54.1 90
54.2 90
54.3 90
54.4 90
54.5 90
54.6 90
54.7 90


==> ADMAPositionForIV.dat <==
error percent
12.22 -66.12
12.22 -66.11
12.22 -66.1
12.22 -66.09
12.23 -66.07
12.23 -66.05
12.24 -66.02
12.24 -65.98
12.25 -65.92
12.26 -65.84
12.28 -65.73
12.31 -65.59
12.33 -65.42
12.37 -65.21
12.41 -64.96
12.45 -64.69
12.5 -64.37
12.56 -64.02
12.62 -63.64
12.69 -63.23
12.76 -62.8
12.83 -62.35
12.9 -61.89
12.98 -61.41
13.06 -60.92
13.15 -60.42
13.24 -59.89
13.33 -59.35
13.42 -58.79
13.52 -58.21
13.63 -57.61
13.74 -57
13.85 -56.37
13.96 -55.72
14.08 -55.05
14.2 -54.37
14.32 -53.68
14.45 -52.97
14.58 -52.25
14.71 -51.51
14.84 -50.76
14.98 -50.01
15.12 -49.25
15.26 -48.47
15.41 -47.7
15.55 -46.91
15.7 -46.12
15.85 -45.33
16 -44.53
16.15 -43.73
16.3 -42.92
16.46 -42.11
16.61 -41.29
16.77 -40.48
16.93 -39.66
17.08 -38.84
17.23 -38.02
17.38 -37.19
17.51 -36.37
17.63 -35.54
17.74 -34.7
17.83 -33.87
17.9 -33.03
17.95 -32.19
17.98 -31.35
17.98 -30.51
17.96 -29.67
17.93 -28.84
17.87 -28.01
17.81 -27.18
17.76 -26.36
17.72 -25.53
17.71 -24.71
17.71 -23.9
17.74 -23.09
17.79 -22.3
17.87 -21.51
17.98 -20.73
18.11 -19.96
18.25 -19.21
18.41 -18.46
18.58 -17.71
18.75 -16.98
18.91 -16.25
19.05 -15.52
19.16 -14.79
19.23 -14.07
19.27 -13.36
19.26 -12.65
19.19 -11.96
19.08 -11.28
18.92 -10.62
18.71 -9.98
18.45 -9.37
18.15 -8.78
17.8 -8.23
17.42 -7.7
17 -7.2
16.55 -6.74
16.07 -6.31
15.57 -5.92
15.04 -5.58
14.49 -5.28
13.92 -5.02
13.33 -4.81
12.72 -4.65
12.11 -4.54
11.49 -4.49
10.85 -4.48
10.21 -4.53
9.56 -4.63
8.9 -4.79
8.23 -5.01
7.57 -5.3
6.92 -5.65
6.28 -6.08
5.67 -6.58
5.09 -7.15
4.54 -7.79
4.02 -8.49
3.55 -9.26
3.13 -10.09
2.76 -10.97
2.47 -11.89
2.24 -12.86
2.1 -13.85
2.03 -14.88
2.04 -15.92
2.14 -16.97
2.33 -18.02
2.6 -19.06
2.95 -20.09
3.38 -21.1
3.89 -22.09
4.47 -23.04
5.12 -23.95
5.84 -24.82
6.63 -25.63
7.47 -26.39
8.35 -27.08
9.26 -27.69
10.18 -28.21
11.1 -28.64
12.03 -28.99
12.96 -29.26
13.88 -29.44
14.8 -29.53
15.7 -29.55
16.57 -29.48
17.43 -29.35
18.26 -29.19
19.08 -29.04
19.88 -28.9
20.67 -28.8
21.45 -28.8
22.2 -28.92
22.92 -29.1
23.6 -29.34
24.21 -29.66
24.76 -30.04
25.24 -30.47
25.65 -30.95
25.99 -31.47
26.27 -32.03
26.51 -32.62
26.7 -33.26
26.83 -33.93
26.91 -34.62
26.91 -35.34
26.85 -36.08
26.71 -36.84
26.5 -37.6
26.22 -38.37
25.86 -39.13
25.44 -39.88
24.94 -40.6
24.37 -41.3
23.74 -41.97
23.05 -42.6
22.31 -43.17
21.54 -43.66
20.75 -44.06
19.95 -44.38
19.14 -44.61
18.35 -44.75
17.56 -44.82
16.79 -44.81
16.05 -44.74
15.33 -44.6
14.65 -44.4
14.01 -44.13
13.42 -43.81
12.87 -43.43
12.39 -43
11.97 -42.53
11.61 -42.02
11.33 -41.49
11.12 -40.94
10.98 -40.37
10.92 -39.81
10.92 -39.25
10.99 -38.7
11.11 -38.17
11.27 -37.64
11.45 -37.14
11.67 -36.64
11.91 -36.16
12.18 -35.7
12.47 -35.25
12.79 -34.82
13.12 -34.4
13.47 -33.99
13.83 -33.59
14.21 -33.19
14.6 -32.79
15.01 -32.39
15.44 -31.98
15.87 -31.57
16.32 -31.15
16.77 -30.73
17.22 -30.29
17.68 -29.84
18.15 -29.38
18.61 -28.91
19.08 -28.43
19.55 -27.93
20.01 -27.41
20.46 -26.87
20.89 -26.31
21.3 -25.73
21.69 -25.12
22.06 -24.5
22.4 -23.86
22.7 -23.21
22.96 -22.54
23.18 -21.86
23.37 -21.18
23.51 -20.49
23.62 -19.8
23.68 -19.11
23.7 -18.42
23.68 -17.74
23.62 -17.07
23.52 -16.41
23.38 -15.77
23.21 -15.13
23 -14.52
22.76 -13.92
22.49 -13.34
22.2 -12.78
21.88 -12.25
21.53 -11.74
21.16 -11.26
20.76 -10.8
20.35 -10.36
19.91 -9.96
19.46 -9.59
18.98 -9.25
18.49 -8.96
17.98 -8.72
17.46 -8.51
16.93 -8.36
16.39 -8.25
15.85 -8.18
15.3 -8.16
14.75 -8.18
14.2 -8.24
13.66 -8.34
13.12 -8.47
12.58 -8.64
12.05 -8.84
11.53 -9.07
11.01 -9.33
10.49 -9.61
9.97 -9.9
9.44 -10.21
8.91 -10.52
8.38 -10.83
7.84 -11.15
7.3 -11.48
6.75 -11.81
6.2 -12.14
5.64 -12.48
5.07 -12.83
4.51 -13.19
3.94 -13.57
3.37 -13.97
2.82 -14.42
2.28 -14.91
1.77 -15.46
1.29 -16.05
0.85 -16.7
0.45 -17.41
0.11 -18.16
-0.18 -18.96
-0.41 -19.8
-0.58 -20.69
-0.68 -21.6
-0.71 -22.54
-0.67 -23.49
-0.56 -24.46
-0.37 -25.43
-0.11 -26.4
0.23 -27.36
0.64 -28.3
1.13 -29.22
1.68 -30.11
2.31 -30.97
3 -31.79
3.74 -32.55
4.54 -33.25
5.36 -33.87
6.21 -34.4
7.07 -34.86
7.96 -35.24
8.87 -35.55
9.8 -35.8
10.73 -36.03
11.67 -36.26
12.6 -36.49
13.54 -36.72
14.45 -36.95
15.36 -37.19
16.25 -37.45
17.12 -37.74
17.97 -38.06
18.81 -38.39
19.63 -38.71
20.44 -39.02
21.21 -39.29
21.93 -39.53
22.63 -39.72
23.31 -39.88
23.99 -39.99
24.67 -40.05
25.34 -40.06
25.99 -40
26.62 -39.89
27.23 -39.72
27.8 -39.49
28.33 -39.2
28.82 -38.86
29.26 -38.48
29.64 -38.06
29.97 -37.6
30.23 -37.12
30.44 -36.62
30.57 -36.11
30.65 -35.59
30.66 -35.08
30.61 -34.58
30.51 -34.08
30.35 -33.61
30.15 -33.16
29.9 -32.72
29.61 -32.3
29.3 -31.89
28.96 -31.48
28.59 -31.09
28.19 -30.71
27.75 -30.36
27.27 -30.04
26.76 -29.76
26.21 -29.52
25.64 -29.33
25.05 -29.19
24.46 -29.1
23.86 -29.08
23.27 -29.1
22.69 -29.18
22.13 -29.31
21.58 -29.5
21.06 -29.73
20.57 -30
20.11 -30.32
19.7 -30.67
19.31 -31.05
18.96 -31.45
18.63 -31.87
18.3 -32.3
17.99 -32.72
17.68 -33.15
17.37 -33.57
17.05 -33.98
16.71 -34.38
16.35 -34.78
15.95 -35.16
15.53 -35.53
15.06 -35.87
14.55 -36.17
13.99 -36.44
13.4 -36.65
12.77 -36.8
12.12 -36.9
11.44 -36.94
10.74 -36.9
10.02 -36.8
9.29 -36.62
8.55 -36.37
7.81 -36.05
7.08 -35.65
6.37 -35.17
5.69 -34.63
5.04 -34.02
4.45 -33.35
3.94 -32.65
3.51 -31.93
3.17 -31.19
2.91 -30.45
2.73 -29.7
2.61 -28.91
2.56 -28.09
2.55 -27.24
2.6 -26.36
2.72 -25.46
2.9 -24.55
3.16 -23.64
3.49 -22.73
3.89 -21.82
4.36 -20.92
4.9 -20.04
5.51 -19.19
6.17 -18.39
6.88 -17.67
7.62 -17.01
8.39 -16.43
9.17 -15.93
9.98 -15.49
10.79 -15.12
11.61 -14.81
12.43 -14.57
13.25 -14.4
14.05 -14.3
14.85 -14.27
15.63 -14.31
16.38 -14.42
17.1 -14.59
17.78 -14.83
18.41 -15.12
19 -15.46
19.52 -15.86
19.99 -16.3
20.39 -16.78
20.72 -17.29
20.99 -17.83
21.18 -18.39
21.31 -18.97
21.38 -19.57
21.38 -20.19
21.31 -20.83
21.17 -21.46
20.96 -22.1
20.68 -22.72
20.33 -23.33
19.9 -23.92
19.41 -24.49
18.84 -25.02
18.21 -25.52
17.52 -25.98
16.78 -26.36
16.02 -26.66
15.25 -26.86
14.48 -26.98
13.7 -27.03
12.92 -27.04
12.14 -27.04
11.36 -27.05
10.59 -27.1
9.83 -27.17
9.09 -27.29
8.38 -27.47
7.7 -27.7
7.06 -27.99
6.44 -28.34
5.85 -28.76
5.29 -29.25
4.76 -29.79
4.27 -30.39
3.82 -31.05
3.42 -31.76
3.07 -32.53
2.78 -33.35
2.55 -34.2
2.39 -35.09
2.3 -36.01
2.29 -36.92
2.36 -37.81
2.51 -38.66
2.73 -39.47
3.01 -40.22
3.35 -40.93
3.74 -41.59
4.17 -42.2
4.64 -42.75
5.15 -43.24
5.69 -43.67
6.26 -44.02
6.86 -44.3
7.47 -44.51
8.11 -44.65
8.75 -44.73
9.39 -44.78
10.04 -44.82
10.68 -44.85
11.33 -44.87
11.97 -44.87
12.59 -44.86
13.21 -44.83
13.83 -44.8
14.43 -44.77
15.03 -44.74
15.62 -44.71
16.18 -44.69
16.69 -44.68
17.15 -44.66
17.54 -44.65
17.88 -44.63
18.2 -44.62
18.52 -44.6
18.83 -44.59
19.15 -44.58
19.44 -44.57
19.71 -44.56
19.95 -44.55
20.16 -44.54
20.34 -44.53
20.49 -44.52
20.61 -44.52
20.71 -44.52
20.79 -44.51
20.85 -44.51
20.9 -44.51
20.93 -44.51
20.95 -44.51
20.95 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51
20.94 -44.51


==> ADMASideslipForIV.dat <==
error percent
0 0
0.1 4.763642
0.2 0
0.3 0
0.4 0
0.5 0.9548413
0.6 0.734521
0.7 0.550904
0.8 0.4121927
0.9 0.6127657
1 0.4677102
1.1 0.1872405
1.2 0.3080389
1.3 0.3897612
1.4 0.2242485
1.5 0.1965542
1.6 0.08694345
1.7 0
1.8 0.14414
1.9 0.1352908
2 0.06496117
2.1 0.1874446
2.2 0.1803639
2.3 0.0582274
2.4 0
2.5 0
2.6 0.05315006
2.7 0.1541587
2.8 0.04956381
2.9 0.04790616
3 0.1400872
3.1 0.2270027
3.2 0.1767019
3.3 0.1725771
3.4 0.2100276
3.5 0.2049197
3.6 0.160492
3.7 0.1964868
3.8 0.1545398
3.9 0.038045
4 0.1127129
4.1 0.2226509
4.2 0.1468178
4.3 0.2179918
4.4 0.2524027
4.5 0.2498866
4.6 0.1061687
4.7 0.1764027
4.8 0.2101303
4.9 0
5 0.03466169
5.1 0.1378957
5.2 0.1373997
5.3 0.1714411
5.4 0.2052377
5.5 0.3760409
5.6 0.4768861
5.7 0.8510334
5.8 1.12197
5.9 1.326684
6 1.732618
6.1 1.970252
6.2 2.005383
6.3 2.241751
6.4 2.409959
6.5 2.550087
6.6 2.486595
6.7 2.218334
6.8 1.470554
6.9 0.5492536
7 0.1033597
7.1 0.8303155
7.2 1.427745
7.3 1.926654
7.4 2.434399
7.5 2.705996
7.6 2.767322
7.7 2.614099
7.8 2.376813
7.9 2.06382
8 1.524058
8.1 0.7484326
8.2 0.1510762
8.3 1.142716
8.4 2.037179
8.5 3.227255
8.6 4.407752
8.7 5.468673
8.8 6.206073
8.9 6.844407
9 7.404429
9.1 7.962921
9.2 8.329782
9.3 8.667387
9.4 8.782561
9.5 8.613026
9.6 8.310766
9.7 8.349146
9.8 8.356816
9.9 8.606234
10 8.808052
10.1 8.960792
10.2 9.131788
10.3 9.379546
10.4 9.681064
10.5 10.07456
10.6 10.22662
10.7 10.30485
10.8 10.31697
10.9 10.24514
11 10.58257
11.1 10.79406
11.2 11.05458
11.3 11.7506
11.4 12.14286
11.5 12.37987
11.6 12.4313
11.7 12.4311
11.8 13.04207
11.9 13.64685
12 14.16413
12.1 14.62088
12.2 15.06194
12.3 16.07125
12.4 16.70729
12.5 17.38512
12.6 18.03488
12.7 18.61913
12.8 19.28512
12.9 20.15241
13 20.62456
13.1 21.15141
13.2 22.04668
13.3 22.64076
13.4 23.08254
13.5 23.66013
13.6 24.15699
13.7 24.58975
13.8 25.01689
13.9 25.43161
14 25.72768
14.1 26.49549
14.2 27.28818
14.3 27.56013
14.4 27.68591
14.5 27.39815
14.6 26.85442
14.7 26.13507
14.8 24.70187
14.9 21.26706
15 13.70138
15.1 0.7331783
15.2 13.07946
15.3 16.61045
15.4 18.04968
15.5 19.05101
15.6 19.03272
15.7 18.25646
15.8 17.44076
15.9 16.66001
16 15.3896
16.1 13.50258
16.2 11.90711
16.3 11.46638
16.4 11.75774
16.5 12.21151
16.6 12.79708
16.7 13.13019
16.8 13.42605
16.9 13.7688
17 13.82971
17.1 14.03624
17.2 14.34406
17.3 14.35959
17.4 13.90513
17.5 14.26247
17.6 15.3799
17.7 15.71397
17.8 15.16234
17.9 14.24546
18 13.16371
18.1 12.539
18.2 11.34805
18.3 9.666221
18.4 8.031656
18.5 7.672965
18.6 8.592531
18.7 9.468495
18.8 10.13554
18.9 11.17
19 11.96172
19.1 12.40742
19.2 12.65762
19.3 13.17345
19.4 13.67131
19.5 14.04719
19.6 14.59565
19.7 14.98291
19.8 15.43172
19.9 15.67621
20 15.34259
20.1 14.20801
20.2 12.51219
20.3 11.06801
20.4 10.14286
20.5 9.796579
20.6 8.997144
20.7 8.538555
20.8 7.936184
20.9 7.420015
21 6.450902
21.1 5.731487
21.2 4.996761
21.3 4.316027
21.4 3.485024
21.5 2.859944
21.6 2.359887
21.7 1.651398
21.8 1.023861
21.9 0.2750176
22 0.1353441
22.1 0.3544937
22.2 0.4781782
22.3 0.8985159
22.4 1.349872
22.5 1.788612
22.6 2.344853
22.7 2.974259
22.8 3.385383
22.9 3.877849
23 4.170436
23.1 4.480734
23.2 4.766937
23.3 5.011031
23.4 5.151104
23.5 5.650873
23.6 5.895081
23.7 6.151601
23.8 6.285857
23.9 6.472789
24 6.658576
24.1 6.847798
24.2 6.86643
24.3 6.699824
24.4 6.578645
24.5 6.475187
24.6 6.44725
24.7 6.384473
24.8 6.464736
24.9 6.451112
25 6.477861
25.1 6.535669
25.2 6.542466
25.3 6.707064
25.4 7.160689
25.5 7.780451
25.6 8.185701
25.7 8.525825
25.8 9.178515
25.9 9.665289
26 10.12832
26.1 10.55839
26.2 10.84362
26.3 10.92554
26.4 10.77933
26.5 10.31431
26.6 9.919781
26.7 9.685029
26.8 9.249676
26.9 8.753962
27 8.115715
27.1 7.368482
27.2 6.1436
27.3 4.965528
27.4 3.92544
27.5 2.923604
27.6 2.093552
27.7 1.660282
27.8 1.231487
27.9 0.8132924
28 0.7144855
28.1 0.4417475
28.2 0.5232345
28.3 1.080924
28.4 1.787253
28.5 2.629082
28.6 3.942363
28.7 5.408096
28.8 6.426558
28.9 7.324239
29 8.488395
29.1 9.289403
29.2 10.07133
29.3 10.52898
29.4 11.25121
29.5 12.02956
29.6 12.33142
29.7 12.48889
29.8 13.17007
29.9 13.65123
30 14.19687
30.1 14.80398
30.2 15.01574
30.3 15.43586
30.4 15.69557
30.5 15.46508
30.6 15.31834
30.7 15.56377
30.8 15.26664
30.9 13.66295
31 11.69948
31.1 9.954494
31.2 8.113823
31.3 6.570711
31.4 5.725405
31.5 5.416253
31.6 4.249647
31.7 2.12331
31.8 0.8355042
31.9 0.3875306
32 0.03006074
32.1 0.6376055
32.2 1.81003
32.3 2.59136
32.4 2.589815
32.5 2.048783
32.6 1.240525
32.7 0.1941126
32.8 0.7056602
32.9 1.501792
33 2.435031
33.1 3.764035
33.2 5.128191
33.3 6.019852
33.4 6.967322
33.5 8.27121
33.6 9.60789
33.7 10.73353
33.8 11.38234
33.9 11.85471
34 12.60676
34.1 13.40834
34.2 13.93956
34.3 14.45445
34.4 14.88816
34.5 15.12126
34.6 15.44359
34.7 15.90016
34.8 15.92235
34.9 16.09397
35 16.03234
35.1 16.08868
35.2 15.84915
35.3 15.22443
35.4 13.93821
35.5 12.24547
35.6 10.91705
35.7 10.02693
35.8 9.74258
35.9 9.839037
36 10.05826
36.1 10.23755
36.2 10.51663
36.3 10.7775
36.4 10.94344
36.5 11.08354
36.6 11.31944
36.7 11.28126
36.8 11.45421
36.9 11.56234
37 11.66397
37.1 11.6278
37.2 11.82266
37.3 11.59478
37.4 11.43368
37.5 11.30993
37.6 10.64606
37.7 9.028606
37.8 7.084869
37.9 5.484022
38 3.857409
38.1 2.229764
38.2 0.272835
38.3 1.371763
38.4 2.656705
38.5 4.100586
38.6 5.844161
38.7 7.368482
38.8 8.501879
38.9 9.618144
39 10.59704
39.1 11.68635
39.2 12.39214
39.3 12.97249
39.4 13.1844
39.5 13.36503
39.6 13.78717
39.7 14.09827
39.8 14.30028
39.9 14.66079
40 15.06483
40.1 15.70383
40.2 16.30002
40.3 16.36189
40.4 15.35073
40.5 14.23914
40.6 13.61721
40.7 12.58476
40.8 11.23397
40.9 9.216721
41 8.573865
41.1 8.182741
41.2 8.130102
41.3 8.463109
41.4 8.943686
41.5 9.581017
41.6 10.06069
41.7 10.42784
41.8 10.9257
41.9 11.26153
42 11.53732
42.1 11.26257
42.2 9.916149
42.3 8.942052
42.4 7.983835
42.5 7.227618
42.6 6.53789
42.7 6.257841
42.8 6.410485
42.9 6.854412
43 7.455843
43.1 8.212085
43.2 8.759377
43.3 9.017088
43.4 9.168161
43.5 9.548443
43.6 10.02353
43.7 10.31539
43.8 10.77862
43.9 11.46481
44 11.96347
44.1 12.50019
44.2 13.13696
44.3 13.66645
44.4 14.01359
44.5 14.19527
44.6 14.41821
44.7 14.72041
44.8 14.74809
44.9 14.72144
45 14.85778
45.1 15.00574
45.2 14.92109
45.3 14.86629
45.4 15.17658
45.5 15.44494
45.6 15.58736
45.7 16.00555
45.8 15.49928
45.9 13.78345
46 12.86064
46.1 12.7826
46.2 11.80295
46.3 8.773393
46.4 3.946431
46.5 0.1816601
46.6 1.168394
46.7 1.443193
46.8 3.100177
46.9 5.453146
47 7.212781
47.1 8.457697
47.2 9.715048
47.3 10.49148
47.4 11.04
47.5 11.57383
47.6 11.86162
47.7 12.02062
47.8 12.48249
47.9 12.93534
48 13.34763
48.1 13.58678
48.2 14.30509
48.3 14.42764
48.4 13.94693
48.5 12.58976
48.6 11.64381
48.7 10.88678
48.8 9.896671
48.9 8.751551
49 7.768457
49.1 7.8058
49.2 8.343383
49.3 9.514659
49.4 10.64476
49.5 11.41703
49.6 12.0437
49.7 12.84696
49.8 13.10093
49.9 12.01704
50 9.338004
50.1 6.006681
50.2 4.568621
50.3 4.215109
50.4 3.392659
50.5 2.670358
50.6 2.14987
50.7 1.705003
50.8 1.209966
50.9 0.6607128
51 0.1911445
51.1 0.195548
51.2 0.2576232
51.3 0.1720589
51.4 0.06503491
51.5 0.1486268
51.6 0.166557
51.7 0
51.8 0.1768383
51.9 0.08938492
52 0.09196746
52.1 0.1958823
52.2 0.1083095
52.3 0
52.4 0
52.5 0.1613961
52.6 0.1929144
52.7 0.2329084
52.8 0
52.9 0.3536732
53 0.9022211
53.1 1.206049
53.2 0.8425242
53.3 1.432096
53.4 0
53.5 0
53.6 4.763642
53.7 0
53.8 4.763642
53.9 0
54 4.763642
54.1 4.763642
54.2 0
54.3 4.763642
54.4 0
54.5 4.763642
54.6 4.763642
54.7 4.763642


==> ADMAVelocityForIV.dat <==
error percent
0 0.05024938
0.1 0.08139411
0.2 0.1068878
0.3 0.1471394
0.4 0.1726268
0.5 0.23838
0.6 0.334552
0.7 0.4718315
0.8 0.659242
0.9 0.9173467
1 1.221485
1.1 1.551104
1.2 1.886485
1.3 2.230897
1.4 2.590106
1.5 2.955072
1.6 3.319221
1.7 3.668572
1.8 3.977644
1.9 4.21521
2 4.387018
2.1 4.569499
2.2 4.729842
2.3 4.882704
2.4 5.035573
2.5 5.19501
2.6 5.369276
2.7 5.557519
2.8 5.76632
2.9 5.935699
3 6.100174
3.1 6.2728
3.2 6.442224
3.3 6.621512
3.4 6.794139
3.5 6.951996
3.6 7.10669
3.7 7.244869
3.8 7.376356
3.9 7.498002
4 7.596818
4.1 7.694758
4.2 7.776151
4.3 7.843688
4.4 7.91797
4.5 7.994448
4.6 8.045433
4.7 8.09426
4.8 8.141259
4.9 8.181493
5 8.223581
5.1 8.267552
5.2 8.293047
5.3 8.312691
5.4 8.334214
5.5 8.351983
5.6 8.373764
5.7 8.396886
5.8 8.413282
5.9 8.425633
6 8.442163
6.1 8.455448
6.2 8.467433
6.3 8.475213
6.4 8.47067
6.5 8.455503
6.6 8.435333
6.7 8.406165
6.8 8.351522
6.9 8.291949
7 8.238134
7.1 8.175287
7.2 8.100557
7.3 8.021311
7.4 7.940101
7.5 7.85398
7.6 7.780445
7.7 7.714144
7.8 7.659767
7.9 7.613884
8 7.571327
8.1 7.538713
8.2 7.503946
8.3 7.466595
8.4 7.422029
8.5 7.373212
8.6 7.310959
8.7 7.231647
8.8 7.145926
8.9 7.050029
9 6.959889
9.1 6.876818
9.2 6.813296
9.3 6.767071
9.4 6.725223
9.5 6.684677
9.6 6.649425
9.7 6.615121
9.8 6.57614
9.9 6.532859
10 6.487921
10.1 6.442395
10.2 6.411812
10.3 6.399885
10.4 6.402369
10.5 6.38694
10.6 6.392732
10.7 6.441159
10.8 6.521788
10.9 6.659223
11 6.900959
11.1 7.111037
11.2 7.320555
11.3 7.550795
11.4 7.785186
11.5 8.018559
11.6 8.270104
11.7 8.576108
11.8 8.898792
11.9 9.216986
12 9.508199
12.1 9.758572
12.2 9.993057
12.3 10.22027
12.4 10.43087
12.5 10.62976
12.6 10.80636
12.7 10.96334
12.8 11.10171
12.9 11.23546
13 11.34672
13.1 11.45504
13.2 11.55448
13.3 11.64522
13.4 11.71853
13.5 11.781
13.6 11.84507
13.7 11.87767
13.8 11.78398
13.9 11.52987
14 11.22306
14.1 10.93592
14.2 10.66843
14.3 10.40072
14.4 10.13303
14.5 9.865346
14.6 9.625561
14.7 9.405713
14.8 9.156487
14.9 8.791478
15 8.297073
15.1 7.837718
15.2 7.653929
15.3 7.518652
15.4 7.343245
15.5 7.203267
15.6 7.024429
15.7 6.780007
15.8 6.475154
15.9 6.207355
16 5.996136
16.1 5.853999
16.2 5.812377
16.3 5.912142
16.4 6.089159
16.5 6.283351
16.6 6.467368
16.7 6.670496
16.8 6.894146
16.9 7.157138
17 7.433406
17.1 7.716212
17.2 7.971112
17.3 8.222165
17.4 8.441697
17.5 8.644543
17.6 8.870829
17.7 9.082874
17.8 9.141863
17.9 9.038672
18 8.814545
18.1 8.543332
18.2 8.267123
18.3 8.011257
18.4 7.735698
18.5 7.476931
18.6 7.269268
18.7 7.061291
18.8 6.834179
18.9 6.630839
19 6.452661
19.1 6.278734
19.2 6.107645
19.3 5.945244
19.4 5.78646
19.5 5.640242
19.6 5.491505
19.7 5.348762
19.8 5.210051
19.9 5.091142
20 5.026371
20.1 5.021994
20.2 5.040159
20.3 5.065738
20.4 5.070512
20.5 5.070338
20.6 5.077078
20.7 5.088467
20.8 5.102832
20.9 5.129508
21 5.175097
21.1 5.238206
21.2 5.320338
21.3 5.422382
21.4 5.550786
21.5 5.710035
21.6 5.866014
21.7 6.003375
21.8 6.110205
21.9 6.220693
22 6.337417
22.1 6.460606
22.2 6.587498
22.3 6.700248
22.4 6.812982
22.5 6.916025
22.6 7.014066
22.7 7.102552
22.8 7.173482
22.9 7.240338
23 7.284532
23.1 7.295747
23.2 7.294856
23.3 7.280948
23.4 7.256592
23.5 7.228534
23.6 7.165991
23.7 7.110916
23.8 7.055857
23.9 6.997178
24 6.93307
24.1 6.872241
24.2 6.820002
24.3 6.761548
24.4 6.700554
24.5 6.640338
24.6 6.569707
24.7 6.499419
24.8 6.427056
24.9 6.350797
25 6.290518
25.1 6.250722
25.2 6.197278
25.3 6.146287
25.4 6.091182
25.5 6.030493
25.6 5.953907
25.7 5.875468
25.8 5.807878
25.9 5.752252
26 5.701265
26.1 5.649796
26.2 5.623851
26.3 5.616015
26.4 5.617778
26.5 5.631208
26.6 5.6662
26.7 5.706972
26.8 5.742861
26.9 5.778705
27 5.82713
27.1 5.89275
27.2 5.970866
27.3 6.046009
27.4 6.117118
27.5 6.176166
27.6 6.223249
27.7 6.273536
27.8 6.330737
27.9 6.393045
28 6.461271
28.1 6.534954
28.2 6.605272
28.3 6.700481
28.4 6.832921
28.5 6.979765
28.6 7.145926
28.7 7.367274
28.8 7.555687
28.9 7.757018
29 7.969799
29.1 8.179721
29.2 8.395407
29.3 8.627301
29.4 8.888623
29.5 9.162419
29.6 9.393407
29.7 9.586699
29.8 9.769653
29.9 9.966565
30 10.15429
30.1 10.31155
30.2 10.45654
30.3 10.58039
30.4 10.70357
30.5 10.8049
30.6 10.87833
30.7 10.98309
30.8 11.02526
30.9 10.84887
31 10.56692
31.1 10.27787
31.2 10.02486
31.3 9.856482
31.4 9.786215
31.5 9.760327
31.6 9.72099
31.7 9.691601
31.8 9.671386
31.9 9.645916
32 9.531694
32.1 9.374018
32.2 9.254094
32.3 9.157437
32.4 9.057479
32.5 8.988945
32.6 8.937016
32.7 8.774003
32.8 8.39244
32.9 7.902835
33 7.490696
33.1 7.248189
33.2 7.120781
33.3 7.007761
33.4 6.869734
33.5 6.7485
33.6 6.626348
33.7 6.499619
33.8 6.377292
33.9 6.261709
34 6.144404
34.1 6.024604
34.2 5.90964
34.3 5.80312
34.4 5.69289
34.5 5.588546
34.6 5.477054
34.7 5.375595
34.8 5.280459
34.9 5.207351
35 5.153913
35.1 5.121603
35.2 5.100049
35.3 5.112186
35.4 5.168215
35.5 5.251476
35.6 5.353169
35.7 5.47608
35.8 5.611473
35.9 5.740949
36 5.851124
36.1 5.953491
36.2 6.058393
36.3 6.156836
36.4 6.206096
36.5 6.163846
36.6 6.123006
36.7 6.083348
36.8 6.046693
36.9 5.993507
37 5.934748
37.1 5.878984
37.2 5.819764
37.3 5.733524
37.4 5.64639
37.5 5.569912
37.6 5.519794
37.7 5.48982
37.8 5.454434
37.9 5.41055
38 5.363106
38.1 5.312269
38.2 5.252142
38.3 5.188916
38.4 5.26861
38.5 5.363471
38.6 5.404188
38.7 5.515981
38.8 5.633702
38.9 5.73549
39 5.857792
39.1 5.987497
39.2 6.137769
39.3 6.299258
39.4 6.504147
39.5 6.738258
39.6 7.011826
39.7 7.324932
39.8 7.626613
39.9 7.905405
40 8.143839
40.1 8.365227
40.2 8.583778
40.3 8.687097
40.4 8.542653
40.5 8.275566
40.6 7.995106
40.7 7.73694
40.8 7.595854
40.9 7.649552
41 7.8499
41.1 8.116416
41.2 8.390866
41.3 8.652671
41.4 8.884465
41.5 9.118
41.6 9.339261
41.7 9.577981
41.8 9.807398
41.9 10.01421
42 10.178
42.1 10.19683
42.2 10.03105
42.3 9.789824
42.4 9.529477
42.5 9.279474
42.6 9.04877
42.7 8.829813
42.8 8.612701
42.9 8.378737
43 8.149192
43.1 7.941853
43.2 7.744417
43.3 7.546313
43.4 7.346172
43.5 7.137529
43.6 6.934575
43.7 6.721958
43.8 6.495021
43.9 6.278409
44 6.069638
44.1 5.861881
44.2 5.66643
44.3 5.533365
44.4 5.446111
44.5 5.431621
44.6 5.498118
44.7 5.622544
44.8 5.777069
44.9 5.92844
45 6.090593
45.1 6.284223
45.2 6.494022
45.3 6.737896
45.4 7.024004
45.5 7.310284
45.6 7.606767
45.7 7.879657
45.8 7.986946
45.9 7.893599
46 7.724124
46.1 7.584804
46.2 7.55893
46.3 7.631004
46.4 7.722527
46.5 7.798247
46.6 7.804672
46.7 7.729845
46.8 7.61177
46.9 7.501588
47 7.396061
47.1 7.282927
47.2 7.241528
47.3 7.341691
47.4 7.498403
47.5 7.682364
47.6 7.860669
47.7 8.054106
47.8 8.30206
47.9 8.577239
48 8.810876
48.1 9.033963
48.2 9.250178
48.3 9.42637
48.4 9.419226
48.5 9.209778
48.6 8.930405
48.7 8.637422
48.8 8.379351
48.9 8.137254
49 7.912664
49.1 7.714652
49.2 7.514895
49.3 7.317886
49.4 7.142608
49.5 6.976706
49.6 6.83766
49.7 6.725223
49.8 6.660454
49.9 6.626569
50 6.609811
50.1 6.593425
50.2 6.59206
50.3 6.574658
50.4 6.480496
50.5 6.376597
50.6 6.296051
50.7 6.225032
50.8 6.146271
50.9 6.058302
51 5.959635
51.1 5.774582
51.2 5.383904
51.3 4.793196
51.4 4.212852
51.5 3.673064
51.6 3.342933
51.7 3.242607
51.8 3.212242
51.9 3.167274
52 3.042367
52.1 2.817348
52.2 2.537174
52.3 2.241807
52.4 1.946446
52.5 1.651091
52.6 1.3761
52.7 1.120714
52.8 0.9056765
52.9 0.7202777
53 0.5452064
53.1 0.3951266
53.2 0.2600481
53.3 0.12
53.4 0.03535534
53.5 0.06576473
53.6 0.01118034
53.7 0.04031129
53.8 0.005
53.9 0.01802776
54 0.01581139
54.1 0.01581139
54.2 0.007071068
54.3 0.007071068
54.4 0.01118034
54.5 0.007071068
54.6 0.007071068
54.7 0.005


==> ADMAYawForIV.dat <==
error percent
0 80.46
0.1 80.46
0.2 80.46
0.3 80.46
0.4 80.46
0.5 80.46
0.6 80.47
0.7 80.47
0.8 80.48
0.9 80.49
1 80.5
1.1 80.51
1.2 80.52
1.3 80.54
1.4 80.55
1.5 80.57
1.6 80.59
1.7 80.61
1.8 80.63
1.9 80.65
2 80.66
2.1 80.68
2.2 80.69
2.3 80.66
2.4 80.58
2.5 80.49
2.6 80.39
2.7 80.3
2.8 80.22
2.9 80.14
3 80.07
3.1 80
3.2 79.92
3.3 79.85
3.4 79.79
3.5 79.74
3.6 79.7
3.7 79.68
3.8 79.63
3.9 79.59
4 79.55
4.1 79.51
4.2 79.46
4.3 79.41
4.4 79.36
4.5 79.32
4.6 79.27
4.7 79.22
4.8 79.18
4.9 79.12
5 79.07
5.1 79.04
5.2 79.03
5.3 79.04
5.4 79.08
5.5 79.2
5.6 79.43
5.7 79.85
5.8 80.45
5.9 81.21
6 82.14
6.1 83.2
6.2 84.38
6.3 85.66
6.4 87.02
6.5 88.45
6.6 89.88
6.7 91.19
6.8 92.15
6.9 92.6
7 92.59
7.1 92.14
7.2 91.3
7.3 90.12
7.4 88.69
7.5 87.07
7.6 85.36
7.7 83.64
7.8 81.99
7.9 80.51
8 79.29
8.1 78.48
8.2 78.16
8.3 78.37
8.4 79.16
8.5 80.58
8.6 82.62
8.7 85.21
8.8 88.26
8.9 91.69
9 95.42
9.1 99.39
9.2 103.51
9.3 107.77
9.4 112.09
9.5 116.37
9.6 120.58
9.7 124.73
9.8 128.83
9.9 132.96
10 137.15
10.1 141.41
10.2 145.72
10.3 150.1
10.4 154.59
10.5 159.19
10.6 163.88
10.7 168.63
10.8 173.43
10.9 178.28
11 -176.78
11.1 -171.69
11.2 -166.43
11.3 -160.91
11.4 -155.2
11.5 -149.38
11.6 -143.57
11.7 -137.76
11.8 -131.88
11.9 -125.99
12 -120.14
12.1 -114.37
12.2 -108.66
12.3 -102.96
12.4 -97.27
12.5 -91.63
12.6 -85.97
12.7 -80.38
12.8 -74.82
12.9 -69.28
13 -63.89
13.1 -58.65
13.2 -53.5
13.3 -48.41
13.4 -43.39
13.5 -38.47
13.6 -33.61
13.7 -28.83
13.8 -24.14
13.9 -19.54
14 -15.09
14.1 -10.55
14.2 -5.85000000000002
14.3 -1.08999999999997
14.4 3.59000000000003
14.5 8.13
14.6 12.58
14.7 16.94
14.8 20.84
14.9 23.35
15 23.37
15.1 20.04
15.2 13.48
15.3 5.93000000000001
15.4 -1.40999999999997
15.5 -8.48000000000002
15.6 -15.27
15.7 -21.68
15.8 -27.77
15.9 -33.67
16 -39.39
16.1 -44.9
16.2 -50.3
16.3 -55.81
16.4 -61.54
16.5 -67.46
16.6 -73.49
16.7 -79.62
16.8 -85.84
16.9 -92.12
17 -98.31
17.1 -104.43
17.2 -110.41
17.3 -116.2
17.4 -121.85
17.5 -127.37
17.6 -132.87
17.7 -138.32
17.8 -143.47
17.9 -148.18
18 -152.56
18.1 -156.81
18.2 -160.88
18.3 -164.77
18.4 -168.52
18.5 -172.48
18.6 -176.87
18.7 178.33
18.8 173.23
18.9 167.82
19 162.17
19.1 156.39
19.2 150.49
19.3 144.46
19.4 138.29
19.5 132.02
19.6 125.62
19.7 119.08
19.8 112.46
19.9 105.85
20 99.38
20.1 93.26
20.2 87.68
20.3 82.66
20.4 78.07
20.5 73.83
20.6 69.89
20.7 66.19
20.8 62.72
20.9 59.55
21 56.7
21.1 54.15
21.2 51.9
21.3 49.92
21.4 48.23
21.5 46.81
21.6 45.65
21.7 44.77
21.8 44.21
21.9 43.96
22 43.94
22.1 44.08
22.2 44.35
22.3 44.78
22.4 45.43
22.5 46.33
22.6 47.52
22.7 49
22.8 50.75
22.9 52.75
23 54.94
23.1 57.34
23.2 59.91
23.3 62.64
23.4 65.54
23.5 68.57
23.6 71.69
23.7 74.86
23.8 78.09
23.9 81.36
24 84.67
24.1 88
24.2 91.34
24.3 94.64
24.4 97.91
24.5 101.15
24.6 104.37
24.7 107.55
24.8 110.7
24.9 113.8
25 116.88
25.1 119.95
25.2 122.99
25.3 126.06
25.4 129.24
25.5 132.59
25.6 136.11
25.7 139.81
25.8 143.69
25.9 147.76
26 152.02
26.1 156.44
26.2 160.97
26.3 165.54
26.4 170.06
26.5 174.48
26.6 178.79
26.7 -177
26.8 -172.92
26.9 -169.02
27 -165.35
27.1 -161.96
27.2 -158.97
27.3 -156.47
27.4 -154.46
27.5 -152.91
27.6 -151.76
27.7 -150.91
27.8 -150.26
27.9 -149.78
28 -149.44
28.1 -149.21
28.2 -148.99
28.3 -148.6
28.4 -147.93
28.5 -146.82
28.6 -145.1
28.7 -142.65
28.8 -139.55
28.9 -135.84
29 -131.58
29.1 -126.88
29.2 -121.88
29.3 -116.7
29.4 -111.38
29.5 -105.89
29.6 -100.48
29.7 -95.2
29.8 -89.95
29.9 -84.73
30 -79.57
30.1 -74.46
30.2 -69.43
30.3 -64.53
30.4 -59.71
30.5 -55.03
30.6 -50.57
30.7 -46.18
30.8 -41.94
30.9 -38.18
31 -34.99
31.1 -32.17
31.2 -29.51
31.3 -26.8
31.4 -23.83
31.5 -20.71
31.6 -18.05
31.7 -16.31
31.8 -15.29
31.9 -14.73
32 -14.55
32.1 -14.79
32.2 -15.59
32.3 -16.83
32.4 -18.22
32.5 -19.45
32.6 -20.28
32.7 -20.59
32.8 -20.41
32.9 -19.78
33 -18.66
33.1 -16.91
33.2 -14.52
33.3 -11.64
33.4 -8.31
33.5 -4.46999999999997
33.6 -0.0699999999999932
33.7 4.78000000000003
33.8 9.92000000000002
33.9 15.28
34 20.85
34.1 26.64
34.2 32.62
34.3 38.74
34.4 44.97
34.5 51.25
34.6 57.58
34.7 63.95
34.8 70.35
34.9 76.78
35 83.19
35.1 89.57
35.2 95.85
35.3 101.96
35.4 107.7
35.5 112.92
35.6 117.65
35.7 122.04
35.8 126.3
35.9 130.61
36 135.08
36.1 139.72
36.2 144.53
36.3 149.48
36.4 154.54
36.5 159.65
36.6 164.78
36.7 169.93
36.8 175.09
36.9 -179.72
37 -174.54
37.1 -169.34
37.2 -164.1
37.3 -158.89
37.4 -153.75
37.5 -148.75
37.6 -144.04
37.7 -139.85
37.8 -136.32
37.9 -133.46
38 -131.28
38.1 -129.83
38.2 -129.17
38.3 -129.21
38.4 -129.89
38.5 -131.28
38.6 -133.45
38.7 -136.36
38.8 -139.98
38.9 -144.25
39 -149.15
39.1 -154.53
39.2 -160.26
39.3 -166.21
39.4 -172.33
39.5 -178.51
39.6 175.24
39.7 168.89
39.8 162.55
39.9 156.31
40 150.17
40.1 144.1
40.2 138.05
40.3 132.14
40.4 126.77
40.5 121.87
40.6 117.18
40.7 112.63
40.8 108.28
40.9 104.14
41 100.02
41.1 95.91
41.2 91.71
41.3 87.36
41.4 82.85
41.5 78.2
41.6 73.48
41.7 68.74
41.8 64.03
41.9 59.39
42 54.78
42.1 50.41
42.2 46.5
42.3 42.91
42.4 39.5
42.5 36.13
42.6 32.78
42.7 29.4
42.8 25.86
42.9 22.08
43 18.03
43.1 13.72
43.2 9.22000000000003
43.3 4.59000000000003
43.4 -0.129999999999995
43.5 -5
43.6 -10
43.7 -15.11
43.8 -20.39
43.9 -25.87
44 -31.52
44.1 -37.35
44.2 -43.35
44.3 -49.52
44.4 -55.85
44.5 -62.33
44.6 -68.94
44.7 -75.64
44.8 -82.4
44.9 -89.18
45 -95.97
45.1 -102.76
45.2 -109.49
45.3 -116.13
45.4 -122.77
45.5 -129.4
45.6 -135.93
45.7 -142.35
45.8 -148.47
45.9 -153.98
46 -159.23
46.1 -164.53
46.2 -169.62
46.3 -173.65
46.4 -176.02
46.5 -176.87
46.6 -176.85
46.7 -176.23
46.8 -174.7
46.9 -172.1
47 -168.58
47.1 -164.37
47.2 -159.63
47.3 -154.48
47.4 -149.06
47.5 -143.47
47.6 -137.81
47.7 -132.16
47.8 -126.46
47.9 -120.65
48 -114.84
48.1 -109.1
48.2 -103.4
48.3 -97.8
48.4 -92.5
48.5 -87.77
48.6 -83.43
48.7 -79.25
48.8 -75.14
48.9 -71.12
49 -67.14
49.1 -62.99
49.2 -58.52
49.3 -53.67
49.4 -48.49
49.5 -43.03
49.6 -37.29
49.7 -31.33
49.8 -25.29
49.9 -19.57
50 -14.8
50.1 -11.19
50.2 -8.37
50.3 -6
50.4 -4.01999999999998
50.5 -2.38
50.6 -1.00999999999999
50.7 0.149999999999977
50.8 1.03000000000003
50.9 1.60000000000002
51 1.88999999999999
51.1 1.97000000000003
51.2 1.97000000000003
51.3 1.94
51.4 1.94
51.5 1.95999999999998
51.6 1.98000000000002
51.7 2.00999999999999
51.8 2.03000000000003
51.9 2.06
52 2.06999999999999
52.1 2.07999999999998
52.2 2.07999999999998
52.3 2.09000000000003
52.4 2.10000000000002
52.5 2.12
52.6 2.12
52.7 2.13
52.8 2.13
52.9 2.13
53 2.13999999999999
53.1 2.13999999999999
53.2 2.13999999999999
53.3 2.13999999999999
53.4 2.13999999999999
53.5 2.13999999999999
53.6 2.13999999999999
53.7 2.13999999999999
53.8 2.13999999999999
53.9 2.13999999999999
54 2.13999999999999
54.1 2.13999999999999
54.2 2.13999999999999
54.3 2.13999999999999
54.4 2.13999999999999
54.5 2.13999999999999
54.6 2.13999999999999
54.7 2.13999999999999


==> DroneAccelerationForIV.dat <==
error percent
0 7.18242532108096e-07
0.1 0.00579815579180481
0.2 0.0110123347375928
0.3 0.00726505764185403
0.4 0.0288209234206821
0.5 0.0197217965744646
0.6 0.107904884202195
0.7 0.101770971121757
0.8 0.181912268636579
0.9 0.227823416062875
1 0.461566022826023
1.1 0.62692834774069
1.2 1.03234638286778
1.3 0.972324265361705
1.4 1.06817238167648
1.5 0.898646615479509
1.6 1.02154478383476
1.7 1.32496405849177
1.8 1.1855664431821
1.9 2.50588298163707
2 2.40600499701473
2.1 1.80024032125422
2.2 2.27128677630315
2.3 1.94678163321666
2.4 1.83825495104675
2.5 1.76369868066379
2.6 1.87367416810512
2.7 2.23957235646196
2.8 1.71971428312625
2.9 1.88757182636206
3 1.82122850200984
3.1 1.95521852256396
3.2 1.85881442729567
3.3 1.97053000897489
3.4 1.67507648492272
3.5 1.59750155416524
3.6 1.73130899548926
3.7 1.82344404465783
3.8 2.51905237779753
3.9 1.38913281933121
4 1.30048377346708
4.1 1.56037501389926
4.2 1.20663276077591
4.3 1.33659323737575
4.4 1.94457557860775
4.5 1.30551693330639
4.6 1.29957201274923
4.7 1.66565037544723
4.8 0.742056545048794
4.9 0.811083034131954
5 1.09890072289298
5.1 0.513404811139139
5.2 0.801563876779263
5.3 0.572328431557068
5.4 0.947442153689789
5.5 0.866237662551468
5.6 0.325319196460905
5.7 0.734948678019197
5.8 0.835303117809584
5.9 0.28271555458151
6 0.930191615278608
6.1 0.656774522399003
6.2 0.557530512288634
6.3 1.01682621633825
6.4 0.527633810064912
6.5 1.21372382690184
6.6 0.743080133082987
6.7 0.834506510415422
6.8 0.996235655532184
6.9 1.15651548992184
7 1.0847636749456
7.1 0.758054632989207
7.2 0.76529258785567
7.3 0.357851082536492
7.4 0.512248037650348
7.5 0.14691863492875
7.6 0.217104038243906
7.7 0.48761461319467
7.8 0.495223615406973
7.9 0.89965099275137
8 1.11612062080869
8.1 1.02950570666082
8.2 1.11299758064531
8.3 0.888635754278559
8.4 0.547795795286186
8.5 0.317434280709658
8.6 0.628509919243792
8.7 0.360418666008707
8.8 0.4868334661935
8.9 0.975962016667079
9 1.39272264938088
9.1 1.67560254063209
9.2 1.91463465999999
9.3 2.26132356870619
9.4 2.51958164526848
9.5 2.74640145661159
9.6 3.17470419608366
9.7 3.08405714457134
9.8 3.28686753274759
9.9 3.38177730419598
10 3.48775119151556
10.1 3.86764684112248
10.2 3.88644388663372
10.3 4.08771587290949
10.4 4.21586662123672
10.5 4.08460427558524
10.6 4.01364026051479
10.7 4.11889864529176
10.8 4.09967266010706
10.9 4.05688026517406
11 4.07302967714506
11.1 4.57358552648955
11.2 4.42233722437799
11.3 4.74764338392611
11.4 4.99179251847909
11.5 4.70887264514311
11.6 5.10553218938948
11.7 5.48384474551738
11.8 5.27577143864364
11.9 5.67577750310722
12 5.53387060882948
12.1 5.6368116837291
12.2 5.16525859007088
12.3 5.9168203123255
12.4 5.9690092316166
12.5 5.83435597689511
12.6 6.11522154396416
12.7 6.03450464986872
12.8 6.21550700684659
12.9 5.97921392867119
13 5.70613607398474
13.1 5.75458345208
13.2 6.59476866581485
13.3 6.28826797659644
13.4 6.12797164506712
13.5 6.12708973731458
13.6 6.135671262288
13.7 6.10734866483372
13.8 5.84648845797433
13.9 5.90920795850735
14 5.98129525354898
14.1 5.57226074090008
14.2 5.63595937640807
14.3 5.49248677942039
14.4 5.38136731441961
14.5 5.53663593015472
14.6 5.41737197007438
14.7 5.48735394894255
14.8 5.61780048282982
14.9 5.92536160435824
15 5.25199845417755
15.1 5.17003679445292
15.2 4.6180571268232
15.3 4.32443330247703
15.4 3.13623500383615
15.5 2.6694301624425
15.6 1.26466822469786
15.7 0.514285374813744
15.8 0.800722164605982
15.9 1.48429076871565
16 1.72482527662809
16.1 2.57516980052306
16.2 3.26831897814368
16.3 3.50088394439849
16.4 3.8550233607882
16.5 4.17116717412337
16.6 4.3145796711782
16.7 4.36233358841169
16.8 4.99390204097649
16.9 5.38274446182688
17 5.4756875108374
17.1 5.16991418639195
17.2 4.74076982186478
17.3 5.58625163388553
17.4 5.43190485289661
17.5 6.00917933518716
17.6 5.76860452504378
17.7 6.10821467556647
17.8 5.93437315591374
17.9 5.47980771323555
18 5.69064006914235
18.1 5.52043888843737
18.2 5.72279112449305
18.3 5.52926200986819
18.4 5.41760358020337
18.5 5.23042930405456
18.6 5.43022466641986
18.7 5.11090163851812
18.8 4.97739534084568
18.9 5.04399580402437
19 5.12292013700688
19.1 5.13636618253484
19.2 4.95881517433535
19.3 5.11419553194286
19.4 5.18362017769202
19.5 5.11518913118292
19.6 5.75039929341469
19.7 5.17039594513344
19.8 5.24632570712959
19.9 5.20904512075782
20 5.15817688193063
20.1 5.23741116405109
20.2 4.98151720548553
20.3 4.44032170615972
20.4 4.38208807685625
20.5 4.64565702111512
20.6 4.2965968534321
20.7 3.99994283234973
20.8 3.98983969053985
20.9 3.56026365525449
21 3.40281849599317
21.1 3.3898934035597
21.2 3.16910543745386
21.3 3.00365142912514
21.4 2.7864604579529
21.5 2.65056374638822
21.6 2.55364186989942
21.7 2.64022350355139
21.8 2.46431781802645
21.9 2.38402898094195
22 2.07299894931019
22.1 1.93552923763061
22.2 1.58405773063485
22.3 1.81166333738856
22.4 1.87802443319642
22.5 1.50391976375596
22.6 1.72512485312582
22.7 1.53703245779644
22.8 1.10414376714567
22.9 1.02432910879445
23 1.44577785209607
23.1 1.13599405318629
23.2 1.35487693344994
23.3 1.39687169899007
23.4 1.47648078486727
23.5 2.0503762217283
23.6 1.9050384278413
23.7 2.1069220289892
23.8 2.07996529403333
23.9 2.14595085351593
24 2.80346563664899
24.1 2.40185071643602
24.2 2.18204697338857
24.3 2.6446834566488
24.4 2.78553163133671
24.5 2.71872783677694
24.6 2.615355410458
24.7 2.82084958237004
24.8 2.82480431566396
24.9 2.83550692278001
25 2.94989534647264
25.1 3.12936807348683
25.2 3.36641836656608
25.3 3.16430575907257
25.4 2.93617104088773
25.5 3.04650789513433
25.6 2.99695258789371
25.7 2.97553072466741
25.8 3.3799288001454
25.9 3.57005379277201
26 3.10145843127855
26.1 3.35746912813529
26.2 3.46074957641374
26.3 3.48909868632583
26.4 3.42065718542855
26.5 3.49683137688503
26.6 3.51309248996584
26.7 3.56543133462868
26.8 3.69962746160615
26.9 3.46792406628562
27 3.5903825312221
27.1 3.68636287327413
27.2 3.27539843840893
27.3 3.34494797123161
27.4 3.15897834077131
27.5 3.04986515649217
27.6 2.90803564557267
27.7 2.55255047538314
27.8 2.44394113818493
27.9 2.41964233577735
28 2.31328794272682
28.1 2.36944925552754
28.2 2.21164693952511
28.3 1.83120074275957
28.4 1.79696651365291
28.5 1.50377728186645
28.6 1.67385183425255
28.7 1.94458069215235
28.8 2.41762236233162
28.9 2.4503578130849
29 2.75323467485453
29.1 2.91425493389878
29.2 2.90041475562624
29.3 3.42247128957401
29.4 3.27580511591888
29.5 3.5893408510429
29.6 4.10863916360156
29.7 4.45952548160331
29.8 4.57221851540983
29.9 4.6330341709687
30 4.78070584513439
30.1 4.90530445165343
30.2 5.00273549226966
30.3 5.1960893044027
30.4 5.12995820243851
30.5 5.29698458601446
30.6 5.85295886330965
30.7 5.62306696138551
30.8 5.68116760787147
30.9 5.55569290278901
31 5.92160667709999
31.1 5.49009986707864
31.2 5.2879011015733
31.3 5.3508005275403
31.4 5.68384838762531
31.5 5.53910482049312
31.6 5.45688017978919
31.7 5.25509976596042
31.8 5.00460206887329
31.9 4.92031287097532
32 4.42116385743005
32.1 3.78162361144424
32.2 3.40568100127182
32.3 2.73890139296577
32.4 2.32192843491342
32.5 2.45863718871573
32.6 1.61780194961423
32.7 1.67328041051106
32.8 0.972299378774729
32.9 0.903059849074155
33 1.55190575479463
33.1 1.04923495161272
33.2 1.66705694903565
33.3 1.98880321202017
33.4 2.1886976232944
33.5 2.51436324244586
33.6 3.08763694371519
33.7 2.94538997199408
33.8 3.43999914729253
33.9 3.50275443466433
34 3.86266460410405
34.1 3.94331742372908
34.2 4.21361123451081
34.3 4.74118999930892
34.4 4.67936404544056
34.5 4.36086376302969
34.6 4.85172968857301
34.7 4.7990373361681
34.8 5.237075195862
34.9 4.99515573278399
35 4.96784425988241
35.1 4.84505970804432
35.2 4.922102489724
35.3 4.68855967387598
35.4 4.63988821891721
35.5 4.60302996649819
35.6 4.4990441727707
35.7 4.7632643197208
35.8 3.96804745045026
35.9 4.13934328386947
36 4.41598043631462
36.1 4.25073464420628
36.2 3.85155535737646
36.3 4.11130882420628
36.4 4.19397489358561
36.5 3.81887671574818
36.6 3.42702478565233
36.7 3.76316635648694
36.8 3.89363192062421
36.9 3.81698424220195
37 3.54352131843253
37.1 3.68030445674
37.2 3.61966384002787
37.3 3.45980482062133
37.4 3.40713117830276
37.5 3.76177443613119
37.6 3.52432929139908
37.7 3.52050308838761
37.8 3.35904841665356
37.9 3.28770723297371
38 3.0885677506415
38.1 2.77044394941234
38.2 2.30698772859939
38.3 2.22654124636204
38.4 2.16342430075083
38.5 1.7681825576889
38.6 1.53509639835862
38.7 1.10761172441326
38.8 1.00169029975564
38.9 1.53249994119174
39 1.21914022081964
39.1 1.41531881330533
39.2 1.88168322882595
39.3 2.17628375493745
39.4 2.29221217161459
39.5 2.84896091380236
39.6 2.90421384441856
39.7 3.24500041580972
39.8 3.55286792359183
39.9 3.7900468486028
40 4.46580094827704
40.1 4.30791974589154
40.2 4.57074980454925
40.3 4.82530904849377
40.4 4.56760177034489
40.5 4.68472841845535
40.6 5.16617465607553
40.7 4.92117095881983
40.8 4.8546024728657
40.9 4.77930458479707
41 5.06418868654926
41.1 5.27648979183731
41.2 5.10868495171207
41.3 5.41661872697083
41.4 5.50208096886623
41.5 5.72423443039437
41.6 5.67450792951654
41.7 5.70913893035468
41.8 6.00168137574254
41.9 5.62726543968339
42 5.71768309284664
42.1 5.76284566840371
42.2 5.62265356326235
42.3 5.62669419093944
42.4 5.53093941981817
42.5 5.26410490105823
42.6 5.25066602340501
42.7 5.34934053079414
42.8 5.12604675995023
42.9 4.78516866028265
43 4.97392533030495
43.1 4.83979013231194
43.2 4.91138149848832
43.3 4.8380368878263
43.4 4.67457412699924
43.5 5.31364587371085
43.6 4.89587294526171
43.7 5.16211095367824
43.8 5.26452107560009
43.9 4.88903832419865
44 5.04905944707021
44.1 5.39988931187638
44.2 5.18318923147264
44.3 5.31101078972367
44.4 5.39341525821688
44.5 5.57268405338464
44.6 5.40414008703094
44.7 5.42959188167372
44.8 5.47230139479929
44.9 5.77705182516817
45 5.57232794875728
45.1 5.09416988023402
45.2 5.24204545341968
45.3 5.66858501219217
45.4 5.66541280213444
45.5 5.8095040709747
45.6 5.76544795831682
45.7 5.49126961186116
45.8 5.80473310247554
45.9 5.84470060474075
46 5.82649873482169
46.1 5.41608104742375
46.2 5.32462678579299
46.3 5.05575131848972
46.4 5.07086212694962
46.5 4.60088767439692
46.6 4.64715477341224
46.7 3.92658825394492
46.8 3.56103560907045
46.9 2.80630110709512
47 2.22315279742922
47.1 1.91868360280569
47.2 1.45432300799352
47.3 0.97601153761282
47.4 1.20868830237043
47.5 1.39948249024429
47.6 1.58509828795795
47.7 2.04092443570018
47.8 2.92749618019993
47.9 3.03276733368407
48 3.82400630298759
48.1 3.88992374889325
48.2 3.71001977906752
48.3 4.6842020678039
48.4 4.87242501605968
48.5 4.61897959235267
48.6 4.75427072152203
48.7 4.66887645196369
48.8 4.9822819575728
48.9 4.86192847154082
49 4.76618108940453
49.1 5.21623080076655
49.2 4.64096114687688
49.3 5.07897487767063
49.4 5.15689001856653
49.5 4.62819080403187
49.6 4.87457658134668
49.7 4.84306629259825
49.8 5.71096532777569
49.9 5.09587291831188
50 5.1033369547135
50.1 5.42370773195029
50.2 4.41044476124604
50.3 4.50820326370459
50.4 4.51823481445185
50.5 4.24260681008621
50.6 3.69700735743091
50.7 3.54033727106153
50.8 3.15662863400842
50.9 2.99408861454997
51 2.51338577947547
51.1 2.39493263378465
51.2 2.08906742111289
51.3 2.11599640563025
51.4 1.42121439592105
51.5 1.25078192768684
51.6 1.55153494163066
51.7 1.56645061947343
51.8 1.56739418039833
51.9 1.63835702371965
52 1.51274096291252
52.1 1.25488980916857
52.2 1.48806493633042
52.3 1.40392162317071
52.4 1.94034268300475
52.5 1.87049980770046
52.6 1.96258025356661
52.7 1.97602225488055
52.8 1.8864788956138
52.9 1.97123947646883
53 2.19537574744319
53.1 1.94819820725521
53.2 1.93017332586982
53.3 2.17209625270861
53.4 1.9148905385992
53.5 1.80975358517367
53.6 1.79102882490035
53.7 1.66029059130034
53.8 1.298158239681
53.9 1.3620724606751
54 1.32385477107414
54.1 1.15883325292154
54.2 0.976570297961087
54.3 0.97600191109893
54.4 0.996608836568868
54.5 0.906336413647756
54.6 0.632444515948171
54.7 0.564989515532526


==> DroneCOGForIV.dat <==
error percent
0 0
0.1 81.8603463241114
0.2 82.0350561805713
0.3 82.6503967576972
0.4 81.8570468546327
0.5 81.8570975810995
0.6 59.657730037686
0.7 80.1162834610215
0.8 95.795132846071
0.9 64.8036617956661
1 62.1175021455392
1.1 72.4921910001583
1.2 81.3649451183977
1.3 73.1602995951496
1.4 89.1796983468819
1.5 78.888164333115
1.6 79.6626130204171
1.7 71.5094294920716
1.8 71.4862660400628
1.9 79.7210568671175
2 79.4821273710399
2.1 80.4612686074359
2.2 82.1248085550051
2.3 83.5656407809888
2.4 82.0831507151314
2.5 81.8977354561238
2.6 83.6086872578891
2.7 81.6759071841371
2.8 80.2025171448071
2.9 79.2374243125895
3 83.3479656827888
3.1 79.1096290827624
3.2 78.9103466993838
3.3 80.5745063056372
3.4 78.2920838479235
3.5 79.6905126272697
3.6 77.3044632507503
3.7 80.1412998542199
3.8 80.3257792153838
3.9 80.0987775463954
4 81.0325617897172
4.1 79.9866812300916
4.2 81.6423124311868
4.3 81.4228537376443
4.4 79.7294063140075
4.5 79.4792509405475
4.6 77.627560977539
4.7 78.8847962547923
4.8 77.4506686189821
4.9 77.152292250355
5 78.4309655042558
5.1 78.5323986768975
5.2 77.9895571366099
5.3 78.4349065188621
5.4 77.6568265735804
5.5 79.7558916648474
5.6 78.9356094992053
5.7 81.3403814954928
5.8 82.7175398450872
5.9 81.3026610997667
6 82.7112409914776
6.1 83.5819891716126
6.2 83.9483715855455
6.3 87.6318289035704
6.4 84.880753712027
6.5 89.9696343546395
6.6 88.6373856699658
6.7 90.2051233203299
6.8 91.7584287839693
6.9 93.6972145304257
7 94.2917609906871
7.1 92.1485357023718
7.2 92.7037542752503
7.3 89.9928946316249
7.4 91.5869585831197
7.5 88.1963529753728
7.6 87.4026832119181
7.7 83.8617319780405
7.8 83.4754531544426
7.9 79.1266897671172
8 76.6537916169119
8.1 76.7469942782841
8.2 75.3437417471368
8.3 77.3186652360159
8.4 78.972181106565
8.5 81.2072648870298
8.6 83.57162258375
8.7 83.5419653476377
8.8 86.6511259870103
8.9 90.1188294766409
9 94.8667526477615
9.1 99.5717278843972
9.2 104.000807737985
9.3 109.488341363129
9.4 114.197744122855
9.5 118.220671235504
9.6 125.972205339012
9.7 127.642701251782
9.8 132.912045227642
9.9 137.006574041684
10 141.579493687848
10.1 148.828252713469
10.2 151.891553872937
10.3 158.078378575952
10.4 164.105145818384
10.5 167.584187419235
10.6 168.632930933606
10.7 173.278426595799
10.8 178.124564888358
10.9 -176.577681883561
11 -174.861816472073
11.1 -166.364497204588
11.2 -163.697857203756
11.3 -157.524755754889
11.4 -151.493985385957
11.5 -148.28669219443
11.6 -140.378107761958
11.7 -136.386228733278
11.8 -133.914861830065
11.9 -129.976138452566
12 -123.267936620035
12.1 -119.022321031664
12.2 -115.226935464754
12.3 -109.558144641714
12.4 -105.394485219539
12.5 -99.2954142288026
12.6 -95.9052360987241
12.7 -89.6450236866656
12.8 -86.8737547000975
12.9 -82.8294024745215
13 -79.1072774492057
13.1 -74.5832236629903
13.2 -67.9122923386267
13.3 -64.4767699833118
13.4 -60.7447772747389
13.5 -56.7409764236679
13.6 -52.3392767173968
13.7 -48.0601546702082
13.8 -42.8976547234823
13.9 -40.345823572595
14 -36.0146584641502
14.1 -32.2532178838518
14.2 -27.0926895629427
14.3 -22.3911755487538
14.4 -17.8614866483316
14.5 -12.4481561375802
14.6 -8.68374173388026
14.7 -3.81590586651425
14.8 2.46927984213772
14.9 8.97014553522878
15 8.48559935583154
15.1 11.7266235443762
15.2 12.3165450572195
15.3 12.1700500541627
15.4 6.06874026543848
15.5 3.44980705274249
15.6 -5.89062474611851
15.7 -12.0028908139588
15.8 -21.2271867498311
15.9 -28.3062441340144
16 -32.5480331056185
16.1 -43.0555672320418
16.2 -53.8519326033245
16.3 -58.830708587489
16.4 -67.0094322008806
16.5 -73.8359746424443
16.6 -76.7927671220494
16.7 -83.0056242486818
16.8 -89.1890928417764
16.9 -96.5027163884274
17 -100.37082723036
17.1 -102.481262902092
17.2 -106.362251645673
17.3 -114.757256534442
17.4 -117.070889507282
17.5 -124.350348524545
17.6 -128.667492210316
17.7 -132.433449149727
17.8 -137.182356329143
17.9 -139.572923729064
18 -146.59648462313
18.1 -151.179383669701
18.2 -158.083479213451
18.3 -161.989864880213
18.4 -168.810672947292
18.5 -176.188306164853
18.6 179.616130581648
18.7 174.302684396866
18.8 172.721401891676
18.9 166.157932651355
19 158.569406812484
19.1 152.447115443203
19.2 147.88663541654
19.3 141.988027672207
19.4 133.042277241143
19.5 124.960972307096
19.6 115.990842091567
19.7 113.956018345089
19.8 105.861364062748
19.9 99.0602979694258
20 89.3260261826639
20.1 81.6150631611903
20.2 80.4594738848827
20.3 74.8351846719199
20.4 71.3880277316824
20.5 66.1165911581582
20.6 62.4309025532791
20.7 56.3708727453024
20.8 56.0651497756693
20.9 53.6680766292961
21 52.9806990657503
21.1 50.893876500383
21.2 46.7774646556896
21.3 45.9479957760488
21.4 44.802298028792
21.5 42.712999049386
21.6 42.2287711318646
21.7 39.0122027016616
21.8 40.1805325391459
21.9 42.3696573979768
22 39.3131867809555
22.1 41.3545360980039
22.2 45.8753233904152
22.3 45.8254423905496
22.4 44.5419076127826
22.5 44.6705827851978
22.6 45.335767799891
22.7 48.1126744650483
22.8 49.98202588426
22.9 51.5529593297967
23 52.1635417068657
23.1 53.9588876462744
23.2 60.5717823668701
23.3 61.7789820088641
23.4 66.1812174505185
23.5 73.9773066303088
23.6 75.3865579504074
23.7 77.9980218113783
23.8 80.9106754046166
23.9 83.3416750901904
24 90.5043703438269
24.1 90.3095092872629
24.2 90.3691799312706
24.3 96.9577949003386
24.4 102.099138409437
24.5 104.695984845698
24.6 104.434947847745
24.7 109.556094955012
24.8 112.401260423129
24.9 115.857415062783
25 121.110017813697
25.1 126.136740116663
25.2 129.879173481408
25.3 131.72454652405
25.4 132.709527223253
25.5 138.392634775367
25.6 139.552212425762
25.7 143.548982728422
25.8 152.1087658825
25.9 154.51980819621
26 155.738596423007
26.1 162.842978613097
26.2 168.547527438077
26.3 173.244853727547
26.4 175.438162959017
26.5 -178.499452413374
26.6 -174.108480689162
26.7 -169.592787401609
26.8 -165.340742686174
26.9 -163.737407130252
27 -158.55551445557
27.1 -154.574226994024
27.2 -154.168659739866
27.3 -150.588633726317
27.4 -149.328572667176
27.5 -148.589777735043
27.6 -146.466548649855
27.7 -148.247473906454
27.8 -150.312300493229
27.9 -147.830862809502
28 -148.116560768812
28.1 -143.262649151807
28.2 -145.870219655783
28.3 -146.954484273733
28.4 -145.672309290515
28.5 -147.59716246215
28.6 -142.156460977655
28.7 -138.865368383925
28.8 -137.775734703303
28.9 -136.707133950013
29 -131.936917959123
29.1 -126.375447804154
29.2 -122.818549386576
29.3 -116.884491722619
29.4 -112.330206344423
29.5 -108.784880767548
29.6 -102.986403114354
29.7 -97.6543838130274
29.8 -94.0503905507131
29.9 -89.2108909085384
30 -86.8852761725197
30.1 -80.9413908082043
30.2 -77.3413487828006
30.3 -71.0014006323826
30.4 -67.8669225187183
30.5 -62.2762540333581
30.6 -58.5140537542634
30.7 -54.7993373743759
30.8 -51.5210987143532
30.9 -48.6336365536283
31 -41.304800971168
31.1 -38.3132561588184
31.2 -33.9531341721612
31.3 -30.1996444648126
31.4 -23.7197940157138
31.5 -18.9879525189863
31.6 -17.1649465601187
31.7 -14.2154933330699
31.8 -12.8497076423861
31.9 -11.7456903290929
32 -10.5717106220264
32.1 -12.3634426615525
32.2 -12.8248749042443
32.3 -14.4486528733477
32.4 -15.7615362786917
32.5 -13.2055376362097
32.6 -18.1976929289331
32.7 -16.32365938544
32.8 -20.3855292448316
32.9 -19.9909041748848
33 -14.1842780556422
33.1 -19.2726164851642
33.2 -11.7880249735519
33.3 -7.84447221436622
33.4 -5.60905312699628
33.5 -2.12405352113527
33.6 7.25148219165782
33.7 7.30711813081728
33.8 16.2091126304039
33.9 19.6781905779192
34 27.5630625412213
34.1 31.9401885027743
34.2 39.6100228927891
34.3 50.2541119460243
34.4 53.9792704007276
34.5 56.9503110862565
34.6 67.1440984446458
34.7 73.0578326912471
34.8 86.9124839535523
34.9 90.2369344872574
35 95.3906985871713
35.1 99.9962152853922
35.2 105.74351008908
35.3 113.1646332179
35.4 116.162980590394
35.5 120.246220861344
35.6 129.881676299929
35.7 130.778968501104
35.8 133.324461709775
35.9 135.515352440358
36 139.489791914153
36.1 145.351483038971
36.2 144.983526167936
36.3 155.835064361452
36.4 161.326370995491
36.5 166.217164475844
36.6 163.419583540236
36.7 175.792108650032
36.8 -178.890111196992
36.9 -172.271593757303
37 -171.106950592018
37.1 -162.408020647255
37.2 -160.148152280333
37.3 -154.319785133888
37.4 -148.107933210426
37.5 -140.955204551554
37.6 -138.50789873039
37.7 -133.185242346913
37.8 -133.137210003203
37.9 -128.028001375819
38 -125.17185473188
38.1 -126.758568380807
38.2 -126.429538181645
38.3 -123.624822293814
38.4 -126.01629787618
38.5 -126.956441106097
38.6 -129.631769488496
38.7 -135.93018513683
38.8 -139.151588831238
38.9 -142.158399032383
39 -151.025916003186
39.1 -154.264099251175
39.2 -164.564437738637
39.3 -169.276350151033
39.4 -176.203586260847
39.5 177.957763287516
39.6 176.204191018772
39.7 169.067077034363
39.8 164.040457491882
39.9 159.481826738345
40 153.445273158119
40.1 150.469266435784
40.2 145.019811228262
40.3 138.008946437905
40.4 134.066042394626
40.5 129.410749201859
40.6 122.564703219195
40.7 118.767830134368
40.8 114.825312589538
40.9 106.60123230816
41 99.5237400509789
41.1 94.2020378134351
41.2 92.0669901843019
41.3 86.4476803009349
41.4 82.9970452490861
41.5 76.6096844408734
41.6 73.8430020083597
41.7 70.0078469365996
41.8 65.9853397919166
41.9 63.0054365296201
42 57.6807153704313
42.1 55.4039199885091
42.2 51.3288300582591
42.3 46.787262711911
42.4 42.5146885725529
42.5 39.3678053619403
42.6 33.6397258073018
42.7 26.8054119382735
42.8 23.8972599852462
42.9 20.6779347339454
43 16.819498548817
43.1 12.8240824082882
43.2 7.41601609336161
43.3 3.538317479549
43.4 0.742129802638652
43.5 -8.82896617152608
43.6 -10.5537988279771
43.7 -19.2237336925928
43.8 -25.1217809383008
43.9 -28.2349670555934
44 -35.933854700816
44.1 -43.6832553239017
44.2 -49.6464280539491
44.3 -55.152872095308
44.4 -63.3934384737476
44.5 -71.1633921127999
44.6 -74.9063847295967
44.7 -82.4650320565279
44.8 -90.2160053357397
44.9 -98.5778714582291
45 -105.231945963419
45.1 -105.28560560687
45.2 -110.046032076522
45.3 -118.014664864162
45.4 -122.699257493669
45.5 -129.913974055954
45.6 -132.839482189306
45.7 -140.111683010434
45.8 -143.597279674267
45.9 -150.381636832849
46 -155.743594486162
46.1 -162.871762141024
46.2 -167.85861381517
46.3 -171.292117035659
46.4 179.631459040868
46.5 -176.01530879791
46.6 179.106390380314
46.7 -179.839718211914
46.8 -178.270468099781
46.9 -173.661763123508
47 -171.254367850177
47.1 -170.819137258022
47.2 -163.384447007651
47.3 -158.939360697583
47.4 -149.840384483878
47.5 -144.133898302825
47.6 -140.310538698838
47.7 -134.967494877205
47.8 -126.670001327132
47.9 -121.682480322189
48 -115.247741095184
48.1 -112.440375588385
48.2 -109.567767174664
48.3 -101.492595250395
48.4 -96.8368114476252
48.5 -90.7638177279645
48.6 -85.9748593369491
48.7 -82.487791857812
48.8 -77.3660135776635
48.9 -75.4771660455818
49 -68.6764211840786
49.1 -59.5059940852216
49.2 -58.8148794403674
49.3 -48.0604927008144
49.4 -42.4009813969015
49.5 -43.8356251917434
49.6 -34.8290346156746
49.7 -28.6198679905871
49.8 -17.8427417960476
49.9 -15.6628157146705
50 -10.4093060309753
50.1 -2.4824292939036
50.2 -7.02486064873176
50.3 -3.91142116337283
50.4 2.10978032686093
50.5 3.06704848626323
50.6 2.65499058982388
50.7 6.69482195475882
50.8 5.78790984126921
50.9 5.9307415074069
51 6.25396643888353
51.1 5.36373265634927
51.2 5.61253180889741
51.3 10.5584203298376
51.4 3.47104700060466
51.5 3.49377146886503
51.6 5.60147254189684
51.7 4.17129956954044
51.8 7.35330791472099
51.9 4.56500130731479
52 10.6352409439569
52.1 8.25765361110989
52.2 4.89349097041238
52.3 4.03312459969034
52.4 5.85815753864317
52.5 7.95140996635147
52.6 10.851590411344
52.7 -5.13411342491791
52.8 9.85261404469566
52.9 6.1391697520183
53 27.7401752421972
53.1 10.6142271327793
53.2 -55.5527103165937
53.3 143.954567411736
53.4 183.57129461413
53.5 -129.58409877084
53.6 -127.87819709185
53.7 162.503669174545
53.8 85.5543480106786
53.9 -170.608600551088
54 -167.945720081775
54.1 -179.781232687284
54.2 -113.751074127185
54.3 -146.31895908441
54.4 -152.173127209699
54.5 126.114061734026
54.6 -177.173305032041
54.7 67.2182038748853


==> DronePositionForIV.dat <==
error percent
12.1712617874146 -66.3694114685059
12.1886930465698 -66.2642288208008
12.1770925521851 -66.2585639953613
12.1937093734741 -66.2995414733887
12.1981744766235 -66.2655982971191
12.2028455734253 -66.2624969482422
12.1695528030396 -66.1490020751953
12.2182054519653 -66.0968284606934
12.1859445571899 -65.9328346252441
12.2154264450073 -65.794807434082
12.2770738601685 -65.6941947937012
12.3257455825806 -65.3779907226563
12.3123617172241 -65.1216316223145
12.3764810562134 -64.9081726074219
12.4128580093384 -64.5067443847656
12.499945640564 -64.2632255554199
12.5483560562134 -63.9294166564941
12.596848487854 -63.5685081481934
12.6796998977661 -63.0693359375
12.7448358535767 -62.5655746459961
12.8714399337769 -62.3009262084961
12.8999471664429 -61.6937408447266
12.989218711853 -61.2687759399414
13.0591135025024 -60.7497482299805
13.1166734695435 -60.1947326660156
13.1703004837036 -59.6507530212402
13.3120126724243 -59.1165618896484
13.4175291061401 -58.5526580810547
13.4682703018188 -57.9732933044434
13.5899019241333 -57.3025512695313
13.7371788024902 -56.6515350341797
13.806357383728 -56.0759391784668
13.9511995315552 -55.406608581543
14.0776119232178 -54.7117004394531
14.1863126754761 -54.0436897277832
14.3265790939331 -53.3236389160156
14.4351053237915 -52.513313293457
14.4805126190186 -51.8418960571289
14.6820554733276 -51.1193618774414
14.7984871864319 -50.2794075012207
14.9210133552551 -49.4899406433105
15.0441365242004 -48.8845901489258
15.1567416191101 -47.9833793640137
15.3699612617493 -47.2426261901855
15.4258942604065 -46.3701858520508
15.701500415802 -45.5364799499512
15.8252005577087 -44.8142967224121
15.8690457344055 -44.0866241455078
16.1259236335754 -43.2852172851563
16.2991652488708 -42.5090599060059
16.4192872047424 -41.6413841247559
16.622606754303 -40.8706817626953
16.8019461631775 -40.0507621765137
16.9274697303772 -39.2597808837891
17.0757946968079 -38.3332901000977
17.2056908607483 -37.6510963439941
17.3737010955811 -36.7683410644531
17.3967056274414 -35.8822250366211
17.5630540847778 -35.150032043457
17.690598487854 -34.2625226974487
17.7057723999023 -33.4233407974243
17.7919578552246 -32.5557565689087
17.7964630126953 -31.7208795547485
17.7659502029419 -30.8265657424927
17.8380355834961 -30.0043134689331
17.8233003616333 -29.1797409057617
17.7635307312012 -28.4228687286377
17.7703733444214 -27.4976863861084
17.7642288208008 -26.6253070831299
17.6624631881714 -25.8721160888672
17.6308727264404 -25.1380939483643
17.6361303329468 -24.2404098510742
17.7028293609619 -23.4406757354736
17.6887168884277 -22.7058639526367
17.7473754882813 -21.91969871521
17.8336486816406 -21.0598049163818
17.9250068664551 -20.3169498443604
18.136157989502 -19.5956859588623
18.2863082885742 -18.7375049591064
18.3918056488037 -18.1257090568542
18.6098375320435 -17.2803835868835
18.7506904602051 -16.5690817832947
18.8682775497437 -15.8120932579041
18.9818897247314 -15.0599722862244
19.0791921615601 -14.3828940391541
19.1009683609009 -13.6838431358337
19.1361389160156 -13.0122480392456
19.1177453994751 -12.3323392868042
19.0527515411377 -11.6141023635864
18.9773979187012 -10.9258146286011
18.8221569061279 -10.290337562561
18.5409822463989 -9.67589497566223
18.2914562225342 -9.06397366523743
17.976939201355 -8.41804432868958
17.6167368888855 -7.97000050544739
17.2285690307617 -7.35180401802063
16.8055458068848 -6.96005368232727
16.3422222137451 -6.47109746932983
15.9185128211975 -6.07979536056519
15.3537263870239 -5.66184949874878
14.8246130943298 -5.38488721847534
14.2602272033691 -5.01303243637085
13.6601147651672 -4.80845785140991
13.1007723808289 -4.71189641952515
12.5280947685242 -4.53834295272827
11.8897805213928 -4.43845701217651
11.1630997657776 -4.3668360710144
10.5456557273865 -4.4625678062439
9.93535828590393 -4.4854884147644
9.23922753334045 -4.59440565109253
8.59346079826355 -4.80485677719116
7.91374516487122 -5.0377631187439
7.28349232673645 -5.31933546066284
6.7209632396698 -5.68446683883667
6.03859210014343 -6.14182806015015
5.4806661605835 -6.74114561080933
4.91533946990967 -7.31648564338684
4.25313186645508 -7.99409222602844
3.77951520681381 -8.74599957466125
3.36536353826523 -9.55928158760071
2.95054286718369 -10.4388589859009
2.61127704381943 -11.246054649353
2.35540241003036 -12.2213449478149
2.17751258611679 -13.2246255874634
2.12235206365585 -14.2678999900818
2.04570335149765 -15.3517622947693
2.09558242559433 -16.3478064537048
2.19063711166382 -17.3168368339539
2.416663646698 -18.3756308555603
2.70036745071411 -19.4207820892334
3.14052724838257 -20.4411163330078
3.63000822067261 -21.42555809021
4.15356492996216 -22.4262809753418
4.76813268661499 -23.2981605529785
5.46164655685425 -24.1932907104492
6.17516279220581 -25.0502510070801
6.95283627510071 -25.8629837036133
7.87996506690979 -26.5609169006348
8.68503975868225 -27.2114887237549
9.60414338111877 -27.7636394500732
10.4815320968628 -28.2295513153076
11.433217048645 -28.6272029876709
12.3923053741455 -28.9510746002197
13.2537899017334 -29.1787776947021
14.158679485321 -29.334789276123
15.0670704841614 -29.3677444458008
15.9396510124207 -29.4180908203125
16.811906337738 -29.2450466156006
17.6229395866394 -29.1631278991699
18.5285358428955 -28.9915962219238
19.3135671615601 -28.9001007080078
20.0331420898438 -28.7992305755615
20.9014406204224 -28.8068027496338
21.6347980499268 -28.832498550415
22.4190425872803 -29.0741729736328
23.074893951416 -29.1970996856689
23.75022315979 -29.5138301849365
24.2863826751709 -29.8363780975342
24.7826843261719 -30.2368421554565
25.2894687652588 -30.6270093917847
25.6360893249512 -31.1019086837769
25.9811515808105 -31.7447843551636
26.3194932937622 -32.3496866226196
26.458288192749 -32.8474550247192
26.5918455123901 -33.5036706924438
26.6810131072998 -34.2942781448364
26.6947832107544 -34.8896751403809
26.6411199569702 -35.6645698547363
26.553183555603 -36.4672431945801
26.4174900054932 -37.1796340942383
26.1603927612305 -37.9306488037109
25.8406076431274 -38.6660461425781
25.5659713745117 -39.4156303405762
24.9947872161865 -40.1442642211914
24.52357006073 -40.8590278625488
23.9272079467773 -41.4541969299316
23.2591619491577 -42.2173080444336
22.5873050689697 -42.8197021484375
21.7682800292969 -43.3658142089844
20.9663333892822 -43.788158416748
20.1823558807373 -44.0772857666016
19.4100770950317 -44.3413429260254
18.569375038147 -44.6079406738281
17.7907862663269 -44.6505317687988
17.0345396995544 -44.6677856445313
16.2897610664368 -44.6495170593262
15.5388922691345 -44.5749969482422
14.8815655708313 -44.3839073181152
14.1939387321472 -44.0959815979004
13.5203795433044 -43.8655395507813
13.0068054199219 -43.4236793518066
12.407696723938 -43.0868492126465
12.0100831985474 -42.6613082885742
11.584153175354 -42.1570434570313
11.4539289474487 -41.7535820007324
11.1668996810913 -41.0842895507813
10.9662685394287 -40.5325393676758
10.8126373291016 -39.9244613647461
10.7854928970337 -39.3325233459473
10.7845306396484 -38.8166351318359
10.9389142990112 -38.3648948669434
11.0181179046631 -37.7472496032715
11.1615552902222 -37.3415107727051
11.4691543579102 -36.8291244506836
11.7087545394897 -36.2602996826172
11.9251985549927 -35.8067359924316
12.2092580795288 -35.4016036987305
12.5034961700439 -34.8963050842285
12.8695621490479 -34.4719848632813
13.1748352050781 -34.0974769592285
13.4878606796265 -33.6973342895508
13.8594212532043 -33.3139762878418
14.3182616233826 -32.9188642501831
14.6349864006042 -32.4875650405884
15.0936884880066 -32.1430330276489
15.4895844459534 -31.7038660049438
16.0160441398621 -31.2456007003784
16.3924555778503 -30.9296464920044
16.777202129364 -30.4144983291626
17.2493333816528 -30.0563135147095
17.8067483901978 -29.5514373779297
18.1821756362915 -29.1011238098145
18.6652956008911 -28.5917797088623
19.1401901245117 -28.1216049194336
19.5730457305908 -27.5947799682617
20.0614919662476 -27.1089401245117
20.50133228302 -26.5645370483398
20.9769268035889 -25.9886322021484
21.3435945510864 -25.3760452270508
21.6834383010864 -24.8247127532959
22.0981149673462 -24.0916023254395
22.3991546630859 -23.5460643768311
22.7682476043701 -22.7893161773682
22.9913606643677 -22.1714038848877
23.1463165283203 -21.5517311096191
23.3259057998657 -20.844165802002
23.3792018890381 -20.1541023254395
23.4983196258545 -19.5385265350342
23.5267877578735 -18.7765140533447
23.4704303741455 -18.0829367637634
23.4623374938965 -17.4707236289978
23.4672765731812 -16.786967754364
23.2956914901733 -16.2131476402283
23.1643352508545 -15.5544009208679
23.0150814056396 -14.8835825920105
22.8253450393677 -14.222140789032
22.6049718856812 -13.6379518508911
22.3582096099854 -13.0112600326538
22.0418491363525 -12.5252408981323
21.6843118667603 -12.0364217758179
21.3112192153931 -11.4142236709595
20.9114818572998 -11.0022611618042
20.5554504394531 -10.5933809280396
20.0586004257202 -10.1033658981323
19.6572151184082 -9.77257633209229
19.2158184051514 -9.43160152435303
18.7452306747437 -9.04361820220947
18.2892618179321 -8.82861614227295
17.6695346832275 -8.57361912727356
17.1287121772766 -8.3860924243927
16.5988945960999 -8.25456547737122
16.1306290626526 -8.12290692329407
15.6012763977051 -8.12532925605774
15.0385913848877 -8.16650700569153
14.518346786499 -8.10953450202942
13.9546909332275 -8.21625638008118
13.4423098564148 -8.31177639961243
12.8168878555298 -8.50008702278137
12.2722144126892 -8.73184680938721
11.7660284042358 -8.86572742462158
11.2346777915955 -9.07652378082275
10.7748289108276 -9.36465167999268
10.2200639247894 -9.63866519927979
9.72222828865051 -9.95188999176025
9.17848181724548 -10.3494024276733
8.59040665626526 -10.6183633804321
8.09840369224548 -10.9201745986938
7.53192925453186 -11.1362657546997
6.97750306129456 -11.5078744888306
6.46572518348694 -11.8508977890015
5.88271355628967 -12.1798601150513
5.2997031211853 -12.5088205337524
4.78792524337769 -12.8518438339233
4.19085067510605 -13.2520399093628
3.67907375097275 -13.5950632095337
3.1532329916954 -14.0093202590942
3.21040385961533 -14.0946168899536
2.07503838837147 -15.0885496139526
1.57681220769882 -15.6722502708435
1.10285419225693 -16.2391200065613
0.72556060552597 -16.9016585350037
0.299997746944427 -17.6718368530273
-0.031715989112854 -18.4706344604492
-0.351924479007721 -19.2759628295898
-0.399413704872131 -20.1123714447021
-0.60759699344635 -20.9647693634033
-0.650872811675072 -21.9410438537598
-0.684746377170086 -22.8980770111084
-0.58895646687597 -23.907247543335
-0.45189630240202 -24.9084072113037
-0.284156419336796 -25.8469734191895
0.0560916811227798 -26.7332229614258
0.395541556179523 -27.6703586578369
0.85407866537571 -28.6488761901855
1.34520190954208 -29.5076122283936
1.96047921478748 -30.3620166778564
2.58808369189501 -31.1446504592896
3.28233569860458 -32.0521440505981
4.09024566411972 -32.6594676971436
4.8635516166687 -33.3716506958008
5.67110562324524 -33.9714164733887
6.52106404304504 -34.4252128601074
7.45840764045715 -34.8363800048828
8.28694653511047 -35.229434967041
9.21986699104309 -35.5113677978516
10.1927635669708 -35.7399139404297
11.0117597579956 -36.1052894592285
11.9514846801758 -36.272274017334
12.9005632400513 -36.5543060302734
13.8328471183777 -36.6739845275879
14.7372870445251 -36.9892501831055
15.665988445282 -37.3198852539063
16.4939312934875 -37.5036468505859
17.3934035301208 -37.8449935913086
18.1403164863586 -38.1631813049316
18.9958324432373 -38.4765815734863
19.8693799972534 -38.7994041442871
20.616943359375 -39.0719223022461
21.3773040771484 -39.3876495361328
22.1137208938599 -39.5680999755859
22.7228393554688 -39.7651863098145
23.4650297164917 -39.8804740905762
24.1538438796997 -39.9542961120605
24.8661394119263 -39.9564819335938
25.5695934295654 -39.9257545471191
26.1743583679199 -39.8667297363281
26.8153858184814 -39.6814651489258
27.3271703720093 -39.5442962646484
27.9036417007446 -39.2727317810059
28.3300619125366 -39.0142440795898
28.8627223968506 -38.6084823608398
29.2484130859375 -38.0948104858398
29.6110181808472 -37.8371963500977
29.908392906189 -37.2586784362793
30.1080284118652 -36.846809387207
30.3254995346069 -36.3677597045898
30.4284524917603 -35.798038482666
30.449912071228 -35.3434829711914
30.4439277648926 -34.7192230224609
30.2568845748901 -34.284405708313
30.2701930999756 -33.8717527389526
30.1359148025513 -33.3179006576538
29.8841419219971 -32.8435945510864
29.6273145675659 -32.4507703781128
29.3507061004639 -32.023138999939
29.0328769683838 -31.7296075820923
28.637939453125 -31.2901964187622
28.3318004608154 -30.963942527771
27.8443222045898 -30.5130777359009
27.4776611328125 -30.1361532211304
26.8356904983521 -29.8391237258911
26.3876428604126 -29.5748805999756
25.7545394897461 -29.3924293518066
25.2303552627563 -29.1350727081299
24.6426858901978 -29.0403614044189
24.0621099472046 -28.9920310974121
23.5221881866455 -28.9664821624756
22.8605089187622 -29.0598316192627
22.281717300415 -29.2577896118164
21.7883644104004 -29.3450469970703
21.1969308853149 -29.5769348144531
20.7285051345825 -29.8449535369873
20.2053470611572 -30.0795135498047
19.7750778198242 -30.4332628250122
19.4816970825195 -30.8091058731079
19.0191926956177 -31.1583604812622
18.6537189483643 -31.5366353988647
18.3045129776001 -31.9744577407837
18.0082130432129 -32.4045171737671
17.667649269104 -32.8884649276733
17.3768134117126 -33.155125617981
16.9998507499695 -33.6628360748291
16.7700877189636 -34.005578994751
16.3664975166321 -34.4597434997559
15.9825196266174 -34.8109970092773
15.5425801277161 -35.2055168151855
15.1402792930603 -35.4877967834473
14.6334414482117 -35.8307876586914
14.0827555656433 -36.2202224731445
13.4347047805786 -36.3476753234863
12.9281806945801 -36.588020324707
12.2293148040771 -36.6055793762207
11.5735750198364 -36.7050628662109
10.9742975234985 -36.7142944335938
10.2416059970856 -36.6227226257324
9.51098275184631 -36.5023498535156
8.7783796787262 -36.2708549499512
8.05625367164612 -36.0212783813477
7.3473846912384 -35.6425437927246
6.61042237281799 -35.2239189147949
5.959636926651 -34.6154861450195
5.21680307388306 -34.0949630737305
4.66715002059937 -33.4199352264404
4.24023866653442 -32.8709497451782
3.6810011267662 -32.1524076461792
3.26177734136581 -31.3493700027466
2.88725990056992 -30.6854391098022
2.66871684789658 -29.9419422149658
2.62184280157089 -29.1144962310791
2.46553462743759 -28.3472881317139
2.49589294195175 -27.4667682647705
2.54630702733994 -26.6261920928955
2.56712478399277 -25.8413772583008
2.73090219497681 -24.9194755554199
3.01355022192001 -24.0055770874023
3.25751823186874 -23.0955410003662
3.6370262503624 -22.1795902252197
4.07051706314087 -21.2927474975586
4.57108736038208 -20.4021301269531
5.16103792190552 -19.5346984863281
5.7988007068634 -18.7714691162109
6.48262143135071 -18.0512962341309
7.16047501564026 -17.380672454834
8.02914261817932 -16.7227835655212
8.74032950401306 -16.0744433403015
9.56516766548157 -15.6452021598816
10.3488862514496 -15.3397569656372
11.1224474906921 -14.9505491256714
11.9696865081787 -14.7301416397095
12.7384791374207 -14.4301958084106
13.5448751449585 -14.3520021438599
14.3610677719116 -14.2646951675415
15.1748380661011 -14.2809534072876
15.9197010993958 -14.3772287368774
16.6324129104614 -14.4891595840454
17.3747887611389 -14.673764705658
18.0076427459717 -14.8674063682556
18.5973501205444 -15.3179621696472
19.1142749786377 -15.7089762687683
19.6192674636841 -16.0369582176208
20.0606241226196 -16.4654040336609
20.4564628601074 -16.9766535758972
20.7488670349121 -17.4960741996765
21.0296363830566 -18.0946402549744
21.206428527832 -18.641077041626
21.226616859436 -19.2688121795654
21.2146835327148 -19.8672733306885
21.1783428192139 -20.4440994262695
21.0235271453857 -21.0531597137451
20.8435430526733 -21.6904258728027
20.6449909210205 -22.2694416046143
20.3416757583618 -22.9168453216553
19.9848127365112 -23.5238971710205
19.5016994476318 -24.0909557342529
19.017466545105 -24.5901641845703
18.3315763473511 -25.1534366607666
17.7601366043091 -25.6586017608643
17.0578351020813 -25.9639587402344
16.2559695243835 -26.3909397125244
15.442955493927 -26.60693359375
14.6942000389099 -26.7891635894775
13.9967036247253 -26.8950004577637
13.1930265426636 -26.8891162872314
12.4744205474854 -26.8728981018066
11.6758213043213 -26.9680881500244
10.8259353637695 -27.0719165802002
10.0837414264679 -27.0442676544189
9.33571648597717 -27.1322021484375
8.62085270881653 -27.3244113922119
7.97140908241272 -27.5405559539795
7.30288910865784 -27.7445526123047
6.60072541236877 -28.101167678833
6.02703022956848 -28.4763584136963
5.44970369338989 -28.9651718139648
4.93953084945679 -29.5037059783936
4.40688562393188 -29.9959316253662
4.01145404577255 -30.5685501098633
3.5282883644104 -31.3250703811646
3.13043546676636 -32.0937471389771
2.83591604232788 -32.852105140686
2.53864812850952 -33.6489381790161
2.33385699987411 -34.5713653564453
2.25970405340195 -35.4810562133789
2.20712894201279 -36.3683586120605
2.29599517583847 -37.3010101318359
2.33178180456161 -38.0489883422852
2.52865642309189 -38.8386878967285
2.70091861486435 -39.6577949523926
3.00756019353867 -40.4040985107422
3.40332359075546 -41.1653251647949
3.77968543767929 -41.8033065795898
4.20199728012085 -42.355094909668
4.66946935653687 -42.8989486694336
5.26868772506714 -43.2716751098633
5.81173062324524 -43.7444953918457
6.34202599525452 -44.031551361084
6.93529629707336 -44.2954368591309
7.62522912025452 -44.4956321716309
8.28272652626038 -44.5838508605957
8.86249852180481 -44.7156791687012
9.49256634712219 -44.6916427612305
10.1709768772125 -44.7100410461426
10.7839250564575 -44.8577346801758
11.3757104873657 -44.7459526062012
12.0253095626831 -44.8359527587891
12.7676982879639 -44.7866630554199
13.2541360855103 -44.804271697998
13.839026927948 -44.819694519043
14.4805560112 -44.7803840637207
15.080837726593 -44.690845489502
15.6797661781311 -44.6832466125488
16.2368998527527 -44.6550979614258
16.6473603248596 -44.7402458190918
17.1164202690125 -44.5833396911621
17.4747433662415 -44.702205657959
17.7877249717712 -44.5615921020508
18.1689257621765 -44.5749435424805
18.3903255462646 -44.6383056640625
18.7991428375244 -44.5478668212891
19.1754999160767 -44.5726776123047
19.4093389511108 -44.6152687072754
19.6063776016235 -44.5949897766113
19.9651107788086 -44.5042839050293
20.1118659973145 -44.5143432617188
20.1917734146118 -44.5778160095215
20.3895654678345 -44.4545974731445
20.4378890991211 -44.5390548706055
20.5570888519287 -44.4550132751465
20.7012147903442 -44.5577201843262
20.6575317382813 -44.549976348877
20.7854795455933 -44.4642181396484
20.78333568573 -44.4560852050781
20.7615938186646 -44.5004196166992
20.6912355422974 -44.4853096008301
20.7481164932251 -44.5841865539551
20.7174434661865 -44.5015983581543
20.7246856689453 -44.5386543273926
20.8254842758179 -44.3634910583496
20.7170915603638 -44.5118865966797
20.7761993408203 -44.4190559387207
20.7107706069946 -44.5227890014648
20.7442760467529 -44.5406150817871
20.684588432312 -44.5666275024414
20.7373714447021 -44.5341339111328
20.7303895950317 -44.6115188598633
20.7682304382324 -44.5204620361328


==> DroneSideslipForIV.dat <==
error percent
0 0
0.1 0.965155436491239
0.2 0.0110212269189036
0.3 0.00717021796949864
0.4 1.21067528467253
0.5 0.000161764127652039
0.6 21.6814124830446
0.7 1.21787309741035
0.8 15.3929385358734
0.9 17.0564230515357
1 20.0995577307198
1.1 6.37718475834288
1.2 1.86442764619979
1.3 8.18209676759211
1.4 7.32927363813983
1.5 1.51382901771838
1.6 1.09506004705739
1.7 11.7273236965626
1.8 10.7337975660061
1.9 3.67922269112511
2 3.76011751590265
2.1 0.368015309848775
2.2 0.267817729849977
2.3 2.4147307430533
2.4 0.918760919937467
2.5 0.0469363769977172
2.6 2.48478175961359
2.7 0.287742432308152
2.8 0.626837937200001
2.9 2.32945336973334
3 2.21942847514342
3.1 2.22193211289686
3.2 2.94042355736208
3.3 1.71860131286516
3.4 3.26989143067465
3.5 1.14099995066088
3.6 4.27030316215009
3.7 0.545705264813459
3.8 3.66490672107673
3.9 1.74394614577841
4 2.17674386626692
4.1 1.14073499950206
4.2 1.83473828470036
4.3 1.34867403994388
4.4 0.757519705438622
4.5 0.318829565466574
4.6 1.21833773404001
4.7 0.648111228891922
4.8 5.37451938948485
4.9 1.70354466242024
5 2.78967828497415
5.1 1.38434252611546
5.2 0.865128069743859
5.3 1.35221472567786
5.4 3.38119003352973
5.5 0.889150173373301
5.6 0.0769415790988433
5.7 0.518055413978732
5.8 1.48968746450134
5.9 0.709164487083257
6 0.85824766226811
6.1 0.475793717198683
6.2 2.02697757004143
6.3 2.12064327809987
6.4 5.24155471854063
6.5 1.65153161845168
6.6 0.828407981801097
6.7 1.62724823966786
6.8 0.816190847869225
6.9 2.81698932311296
7 2.44253271784953
7.1 0.716565157171408
7.2 1.71248402044356
7.3 0.221836172570174
7.4 3.79515504196733
7.5 1.48508044972188
7.6 2.24738679805951
7.7 1.01567469928996
7.8 2.25034589064577
7.9 0.910900554515959
8 2.16682580307401
8.1 2.86030713063843
8.2 3.46532211596566
8.3 1.50241164041697
8.4 1.43739667250494
8.5 0.51237604461406
8.6 0.940793399553313
8.7 1.34856654163431
8.8 1.33156249985943
8.9 1.21880738448895
9 0.803102728564154
9.1 2.30641661801353
9.2 0.571809585687369
9.3 0.925687044449333
9.4 0.136011257512421
9.5 0.393005648305005
9.6 2.19094436783477
9.7 3.82695191889122
9.8 3.76091053315117
9.9 4.45321883951556
10 3.74266766426409
10.1 5.58330722508209
10.2 4.12205653487979
10.3 7.14840201103976
10.4 8.2859519215009
10.5 7.39772240668203
10.6 4.20851995315783
10.7 3.71935103684502
10.8 3.6372117008915
10.9 4.01114010401845
11 0.205235482514929
11.1 4.02355075697298
11.2 2.91790061174375
11.3 3.7308659635161
11.4 1.82843135273674
11.5 2.11351196590388
11.6 3.96223867972248
11.7 0.357840115169525
11.8 1.7709108409152
11.9 5.60253604136452
12 3.67207791757173
12.1 6.8729854111702
12.2 5.66667994968002
12.3 7.49237029308108
12.4 8.75433430053605
12.5 6.27150934457557
12.6 10.4824814829305
12.7 8.62787679545577
12.8 15.609500635891
12.9 15.1010963999504
13 15.8079683401898
13.1 18.4183795565058
13.2 14.7470993362242
13.3 16.4372560000916
13.4 18.6005622210745
13.5 20.5436087464191
13.6 20.1365330627464
13.7 20.1071092787858
13.8 20.9343948848459
13.9 21.4724816349871
14 22.5871804739089
14.1 21.0835183709211
14.2 22.2459148681838
14.3 23.3577134868495
14.4 22.3115068967133
14.5 22.6265944929077
14.6 22.1640345632233
14.7 21.500551837023
14.8 19.0232465932648
14.9 13.5613200175683
15 14.8548365624017
15.1 8.07462811519077
15.2 0.0303529202869388
15.3 7.0602503096308
15.4 7.10323036313896
15.5 12.4860248255767
15.6 10.0998677112485
15.7 7.69359767761253
15.8 5.68133254253147
15.9 5.77299858251282
16 6.49265832791511
16.1 1.3308638358266
16.2 4.03012358136416
16.3 2.67041749025123
16.4 6.46246283336087
16.5 7.38095244456226
16.6 2.53451093725461
16.7 2.30130723623266
16.8 2.89273388094752
16.9 6.6671364136441
17 4.74321887424501
17.1 0.0156221238163124
17.2 2.65149628732648
17.3 0.633344021041446
17.4 4.28735552404008
17.5 1.23175817722916
17.6 3.43029456825897
17.7 3.69591210751422
17.8 6.80272273150471
17.9 6.63164547588735
18 5.13067056653181
18.1 4.05796548365316
18.2 2.72127651036477
18.3 0.580546002870627
18.4 0.119577032535623
18.5 6.01251191095334
18.6 4.46547298186185
18.7 5.85692700790261
18.8 1.33475111940751
18.9 2.71271007925872
19 3.95285718220388
19.1 5.10086576540758
19.2 2.54080568260324
19.3 3.4164398347877
19.4 5.43170593372428
19.5 6.01220063720373
19.6 7.87124397540638
19.7 6.07094434436118
19.8 6.8931958273733
19.9 5.23002394740645
20 9.88823848843561
20.1 9.19486541869987
20.2 7.62485631414132
20.3 6.88859410669471
20.4 7.45220204485176
20.5 7.77683144216952
20.6 8.28294827618583
20.7 11.1512194981588
20.8 8.02943781417013
20.9 5.59115459521156
21 3.48293738576485
21.1 1.73161906666643
21.2 5.49434645612916
21.3 2.8288570840176
21.4 1.40049963833599
21.5 3.8332963476627
21.6 4.11810289306376
21.7 4.49746368091324
21.8 3.41723649193812
21.9 0.426095392252825
22 4.91817830979876
22.1 2.88742981284218
22.2 3.7520284442339
22.3 2.52684558918149
22.4 0.417363200787932
22.5 0.782739118007477
22.6 1.61575543552816
22.7 0.441212166750401
22.8 0.21972999341491
22.9 0.702191537719294
23 2.57599260546138
23.1 3.81653242927166
23.2 1.73891561486042
23.3 0.530928012267893
23.4 0.129815535358099
23.5 6.4602574874266
23.6 4.6897032319063
23.7 4.88456190121134
23.8 3.00639215625678
23.9 3.15306703235335
24 6.50111967392624
24.1 3.95938833277628
24.2 0.539370736118498
24.3 3.53074929238312
24.4 5.84703071909919
24.5 5.10677843496894
24.6 1.64644180310088
24.7 3.08441113268735
24.8 0.97583134923818
24.9 2.16534367602984
25 2.5087392572169
25.1 2.32141544786231
25.2 6.0640833763046
25.3 5.41488934110695
25.4 4.13830069850977
25.5 6.44584429937832
25.6 2.50666239552742
25.7 2.64216993898955
25.8 8.40648682208589
25.9 5.71890911331791
26 3.36268167157199
26.1 5.31307223932812
26.2 6.60853563103628
26.3 7.12540575104821
26.4 4.57460792188214
26.5 4.23461226233272
26.6 6.4834449582502
26.7 7.86459588326504
26.8 8.06827891475014
26.9 4.7699682646502
27 6.0718904958513
27.1 5.96791175225423
27.2 4.10725520985784
27.3 3.95946313819846
27.4 3.42733103012255
27.5 2.62814244228989
27.6 4.73939280027297
27.7 2.00880708412691
27.8 4.14588303751256
27.9 1.66561709022526
28 1.95241852332246
28.1 4.39424307690537
28.2 0.292304538469468
28.3 0.792997759736623
28.4 0.488472031645103
28.5 1.43710870918922
28.6 4.00315610487181
28.7 5.73706671461932
28.8 2.69132378720331
28.9 0.396416739410011
29 0.839322392631475
29.1 0.776565462926663
29.2 1.84732261069999
29.3 1.68331210049218
29.4 3.03571703677156
29.5 4.1535781964144
29.6 1.83204180430613
29.7 3.60906372200809
29.8 2.69268697574243
29.9 4.45400099442132
30 7.82616773280479
30.1 6.38896057219557
30.2 8.89488953823569
30.3 6.74473033944567
30.4 9.88822912761933
30.5 6.15565229034896
30.6 6.25634060213799
30.7 9.06711402022142
30.8 11.0112899930633
30.9 13.303743822477
31 6.39079057518016
31.1 6.92245212867928
31.2 4.34773627430319
31.3 3.55021726053066
31.4 0.840247481778005
31.5 1.15789204577267
31.6 0.51542720822593
31.7 2.47248396509012
31.8 0.620510358655204
31.9 0.911953590079952
32 3.61485448342284
32.1 2.17598914455367
32.2 1.93753147604644
32.3 0.814638910003353
32.4 1.75380129949824
32.5 5.22178308256117
32.6 2.11019056061877
32.7 2.98194107270652
32.8 1.06538007383219
32.9 1.12761053980467
33 3.32656397424274
33.1 3.68938685370195
33.2 1.90046514108162
33.3 3.33378969239217
33.4 1.38650255302382
33.5 0.0520457706747369
33.6 4.68052835205613
33.7 0.0684155157134392
33.8 2.2277685647455
33.9 3.23612848113037
34 5.58325292687681
34.1 5.26037154179755
34.2 5.82780537298172
34.3 12.6314971236923
34.4 8.09275294322664
34.5 5.23691170318787
34.6 9.04095811814532
34.7 8.56282743865376
34.8 17.2106707895883
34.9 11.383128691699
35 10.4174402696965
35.1 10.4195921321551
35.2 10.1878279152799
35.3 13.9141603350095
35.4 7.1579164650661
35.5 6.88232625542436
35.6 11.0626869317493
35.7 6.94105205705446
35.8 7.17247724060864
35.9 5.09671939242586
36 3.31709337032753
36.1 4.80768393140476
36.2 0.0144167341039586
36.3 6.2893038087325
36.4 6.53299938439505
36.5 6.67465246646006
36.6 3.43381848619127
36.7 6.95049109643236
36.8 2.41515423835588
36.9 7.64049708762966
37 3.60675232775783
37.1 6.74821355171328
37.2 4.51377379524699
37.3 5.92499696165847
37.4 5.87424108907109
37.5 7.6473790798148
37.6 5.97356263145906
37.7 6.3135073479329
37.8 3.05698574599546
37.9 4.91963770392401
38 6.66766965614445
38.1 2.73105961579569
38.2 1.2975867233223
38.3 3.73071462508967
38.4 3.4519293910889
38.5 3.83032085538823
38.6 2.80016244246916
38.7 0.218592940594028
38.8 1.66530480748694
38.9 3.97563325367215
39 1.08656358277737
39.1 0.963192407717866
39.2 4.36365210417364
39.3 2.55025648090543
39.4 4.67953139063389
39.5 1.72392920632829
39.6 0.97554722362479
39.7 0.185036646480006
39.8 2.27685734691816
39.9 2.27518767538085
40 1.76334491478837
40.1 4.80828159054084
40.2 6.74249707132393
40.3 6.06004331840184
40.4 7.64206807091552
40.5 5.60148382173006
40.6 5.85450051798758
40.7 5.57494136529779
40.8 4.15057734337224
40.9 2.76036499383495
41 0.146068594012443
41.1 1.12360527062838
41.2 0.9898058227263
41.3 0.981390099097957
41.4 0.229247279296056
41.5 2.24579840674045
41.6 0.616879552407935
41.7 0.09861541672915
41.8 1.15514747512174
41.9 3.27772064432388
42 3.73768745256687
42.1 4.84404256409225
42.2 5.20070196338685
42.3 4.38818413845191
42.4 3.07797656427348
42.5 5.5033702196665
42.6 0.195458524254357
42.7 7.02998388816623
42.8 3.59605252916947
42.9 1.85747087935364
43 2.97125115159757
43.1 0.46210767360473
43.2 1.98387893461101
43.3 1.85806197963706
43.4 0.586396276898845
43.5 3.31222709232693
43.6 0.586399102320094
43.7 5.14979535907065
43.8 6.44201953420057
43.9 3.9130758072631
44 4.81879098773234
44.1 6.9811337492554
44.2 6.04568921375585
44.3 5.58400539279266
44.4 7.24644398992953
44.5 9.98128829148449
44.6 6.20312675869656
44.7 6.19035936993313
44.8 7.47076327665683
44.9 10.5450099432294
45 11.1809155411816
45.1 4.11420415280954
45.2 2.95488485098073
45.3 4.84116666960128
45.4 2.07154923230119
45.5 1.47653505485558
45.6 3.60570218324782
45.7 3.45373063946154
45.8 5.05442110392123
45.9 3.39467805896012
46 2.98426697641061
46.1 2.94149504735828
46.2 2.28115702366962
46.3 2.53087347086564
46.4 1.03380100663291
46.5 2.16834766532402
46.6 1.31569151501155
46.7 4.60301941269824
46.8 4.71263197748904
46.9 2.12409049022661
47 4.02130596948116
47.1 6.2165899884844
47.2 3.87866506054066
47.3 5.16929522609031
47.4 3.65277184074385
47.5 0.818904800932335
47.6 1.27427190914694
47.7 4.0429614891772
47.8 1.41349079501516
47.9 2.62338987268836
48 2.17528832578579
48.1 4.92844221121059
48.2 8.37250298265299
48.3 5.14978217319202
48.4 4.42203936880621
48.5 2.96931890783873
48.6 3.23086891209521
48.7 3.92636217692168
48.8 3.7614564517724
48.9 6.44651534911696
49 3.02429865256331
49.1 1.86961094039714
49.2 1.4453646779999
49.3 5.03494138259648
49.4 8.0460266608432
49.5 1.67570214700563
49.6 1.37458938539996
49.7 1.01513659243842
49.8 6.72770518207662
49.9 2.65837256648674
50 3.42015357282852
50.1 8.68504994404066
50.2 0.580642971755785
50.3 0.750623078279544
50.4 3.84039467290649
50.5 3.75180728713035
50.6 0.663303558172232
50.7 4.41745027142243
50.8 2.10989413065785
50.9 3.72624600447257
51 2.69872037942647
51.1 1.29412243699605
51.2 1.06075001346482
51.3 6.98651684938384
51.4 2.01588101049506
51.5 1.23634547490669
51.6 1.32870708042941
51.7 0.119436853311785
51.8 2.58830086760745
51.9 0.941957473147473
52 6.07169247800669
52.1 4.19588056084496
52.2 0.962886915393598
52.3 0.486293843030857
52.4 1.19454053567028
52.5 3.19656271015456
52.6 8.01160386223686
52.7 9.58204149932282
52.8 6.50217238608079
52.9 2.78899515452042
53 23.2972310986506
53.1 6.95041297122873
53.2 1.03422661132217
53.3 1.1425801472693
53.4 1.04954495351784
53.5 19.0732642066238
53.6 2.85483577312471
53.7 20.6008110868911
53.8 3.59135677304811
53.9 3.59135677304811
54 1.12407106635876
54.1 1.98673484035994
54.2 1.98673484035994
54.3 1.64559091276825
54.4 23.1036116185975
54.5 4.15036097404955
54.6 0.00628079039745304
54.7 5.40260326900473


==> DroneVelocityForIV.dat <==
error percent
0 7.18386180614517e-05
0.1 0.113294362043719
0.2 0.134282560799277
0.3 0.0897347878577565
0.4 0.182239635276137
0.5 0.125519723653999
0.6 0.381436920328565
0.7 0.346625108240584
0.8 0.529304906939528
0.9 0.619422913592477
1 1.0432589391392
1.1 1.38267742683993
1.2 2.07678268043843
1.3 2.09052909341524
1.4 2.34226004900342
1.5 2.23616618392264
1.6 2.54559653519218
1.7 3.04111670745297
1.8 3.00874947728692
1.9 4.88170517637702
2 4.96167346206154
2.1 4.42261694424322
2.2 5.17373327867057
2.3 4.99530805713062
2.4 5.05008478638705
2.5 5.14076898319761
2.6 5.45265268275728
2.7 6.09762113399797
2.8 5.66451121260421
2.9 6.0416888399011
3 6.1381306850452
3.1 6.50555701157117
3.2 6.59655329071974
3.3 6.91913931362943
3.4 6.72848861907828
3.5 6.84422970937757
3.6 7.14263157261351
3.7 7.43451688454091
3.8 8.47935721746531
3.9 7.31669107119927
4 7.35757865600792
4.1 7.82802901889651
4.2 7.56470202737908
4.3 7.85529391140183
4.4 8.7305515028454
4.5 8.11144630047764
4.6 8.21832854765323
4.7 8.84317788113166
4.8 7.80088629371186
4.9 7.96210595983501
5 8.4493558219887
5.1 7.8187918873226
5.2 8.22724956188634
5.3 8.06010093306409
5.4 8.56592590182659
5.5 8.57561388813632
5.6 8.02436560393172
5.7 8.5262469783842
5.8 8.63949692820146
5.9 8.0757747799986
6 8.88430180195678
6.1 8.52401999270793
6.2 8.41711351964262
6.3 8.73315162083555
6.4 8.43937348527223
6.5 8.93209813192458
6.6 8.32215574234811
6.7 8.147760902053
6.8 8.51980334471305
6.9 8.57924012156411
7 8.31654657408879
7.1 8.39805998759599
7.2 7.86810243754064
7.3 8.03781905404554
7.4 7.98602302053522
7.5 7.99071807641715
7.6 7.87157530851335
7.7 7.85919141285254
7.8 7.85395389644824
7.9 7.88617783821492
8 7.74019379591032
8.1 8.1193547741954
8.2 7.64369857174711
8.3 7.40989468593371
8.4 7.83065138530054
8.5 7.62467723740181
8.6 7.06177102772837
8.7 7.3158367606437
8.8 7.28108658758878
8.9 6.76852887661457
9 6.4837018597696
9.1 6.47535952644589
9.2 6.62133141377126
9.3 6.72231532892437
9.4 6.47513583813878
9.5 7.0607455815212
9.6 6.50773205316059
9.7 6.54563501665762
9.8 6.46118982981858
9.9 6.47817721061874
10 6.39888383075593
10.1 6.50814925458178
10.2 6.69231687650348
10.3 6.63302669463864
10.4 6.47829840165624
10.5 6.26518781023811
10.6 6.69182541954905
10.7 6.81051511608633
10.8 6.67051348108287
10.9 6.44198456343177
11 6.92336031419205
11.1 7.26341009532034
11.2 7.28356121542072
11.3 7.64436079702477
11.4 7.90484816999532
11.5 7.68538645630295
11.6 7.9896729789686
11.7 8.77597347102119
11.8 8.84181484903725
11.9 9.64407481753158
12 9.33162202872596
12.1 9.65968807507572
12.2 9.19816708959454
12.3 10.29259877628
12.4 10.5691007311575
12.5 10.3190690014807
12.6 11.0232427053451
12.7 10.805683454327
12.8 11.4344533495763
12.9 11.2539508557781
13 11.0383118825252
13.1 11.1412824303891
13.2 12.1344626937263
13.3 11.9214145993401
13.4 11.8554064698613
13.5 11.9634763349331
13.6 12.0051237653489
13.7 11.9788166267926
13.8 11.3713997270189
13.9 11.813499705402
14 11.8911107504143
14.1 11.232907766674
14.2 11.0570962142454
14.3 10.5508438517171
14.4 10.1197814711092
14.5 9.99572204983163
14.6 9.74304642400302
14.7 9.6367811173781
14.8 9.29076362267598
14.9 9.36949340240375
15 9.05043380746816
15.1 9.0609197229618
15.2 8.5369760343348
15.3 8.76811462790065
15.4 8.23063308075046
15.5 8.41701023370731
15.6 7.54108389928097
15.7 7.4116780465321
15.8 6.86069895350152
15.9 6.43085816527773
16 6.39270744997334
16.1 5.89232179720284
16.2 5.93273594956893
16.3 6.55816285983652
16.4 6.07230861557353
16.5 6.26069948608823
16.6 6.98483224619649
16.7 6.6549916173988
16.8 7.70433579613469
16.9 8.01377669200002
17 8.35585811769715
17.1 8.25891406928465
17.2 7.68153178631414
17.3 8.65283568507697
17.4 8.80704172831667
17.5 9.46426326500522
17.6 9.26045746553412
17.7 10.0143405677943
17.8 9.89068453687533
17.9 9.61215395194745
18 9.70401481211911
18.1 9.54543360898263
18.2 9.59810592285246
18.3 9.44602460915516
18.4 8.93314910659914
18.5 8.15812640885293
18.6 8.60849115157423
18.7 7.89185100383093
18.8 8.1677265136264
18.9 7.9574718244844
19 7.65492612687601
19.1 7.47763071965923
19.2 7.23134222036849
19.3 7.41438265174165
19.4 6.99134821011464
19.5 6.51264052298161
19.6 7.22073420275352
19.7 6.74525025179485
19.8 6.63341198184089
19.9 6.50727863684962
20 6.08522392825425
20.1 6.12647233072477
20.2 6.26312193400269
20.3 5.4799735034944
20.4 5.6866973905876
20.5 6.24455392067822
20.6 5.99216207904088
20.7 5.54640083517571
20.8 6.03181822900489
20.9 5.65890342127506
21 5.83996573603386
21.1 6.09021498803205
21.2 5.81340816930956
21.3 5.88154136221661
21.4 5.83847724845743
21.5 5.79943988168944
21.6 5.96470377363893
21.7 6.1434090199166
21.8 6.29410076900662
21.9 6.64102166488175
22 6.19482774516516
22.1 6.41936687145208
22.2 6.46192392740318
22.3 6.96214555833341
22.4 7.16838801996285
22.5 6.87775555009371
22.6 7.33847101141705
22.7 7.34567500899052
22.8 6.99815072123311
22.9 7.02896412382657
23 7.64841933478045
23.1 7.36269638654315
23.2 7.42308418928477
23.3 7.52049165639227
23.4 7.32802111314705
23.5 7.36141026111298
23.6 7.02222103887811
23.7 7.28724733397367
23.8 6.93985557984273
23.9 6.95554770916194
24 7.43236064617858
24.1 6.96839136323582
24.2 6.90209591393926
24.3 7.04874015592965
24.4 6.68756836645237
24.5 6.36377555769
24.6 6.88665617462888
24.7 6.78983054167279
24.8 6.72421595049209
24.9 6.51343334488263
25 6.13093125690916
25.1 6.16612372007845
25.2 6.6881848176256
25.3 6.41029319576862
25.4 6.24078985962037
25.5 5.87223767555443
25.6 6.22998521912956
25.7 5.94747550625254
25.8 5.87059846314961
25.9 6.54449569127857
26 5.858004650958
26.1 5.81406243224493
26.2 5.70593585945691
26.3 5.61851309578187
26.4 5.77918623029893
26.5 5.63049889598711
26.6 5.62424597701733
26.7 5.69743321079697
26.8 5.98510322826699
26.9 5.9173790918517
27 6.05488360833674
27.1 6.26978240016837
27.2 5.99185194989968
27.3 6.19950620836268
27.4 6.2060425446365
27.5 6.38407509655026
27.6 6.32350504584872
27.7 6.30592314842423
27.8 6.71462544147513
27.9 6.7238094768854
28 6.89085693208383
28.1 6.76515494488278
28.2 7.0773196825082
28.3 6.8448639539916
28.4 6.89036657382473
28.5 6.86199313706128
28.6 6.71206090712084
28.7 6.99794261033713
28.8 7.83699608430232
28.9 8.06910071352126
29 8.35434612562115
29.1 8.28756803720405
29.2 8.16736972874182
29.3 8.62560036950775
29.4 8.12325919339736
29.5 8.6393267110586
29.6 9.15604349147675
29.7 9.4745661695843
29.8 9.70836007263527
29.9 9.67743460591834
30 10.2055544827593
30.1 10.1001499695432
30.2 10.3330526772094
30.3 10.246686259352
30.4 10.2943888712285
30.5 10.3010895710189
30.6 11.3013505517315
30.7 11.0228147537701
30.8 11.2763707740229
30.9 11.2875666591336
31 11.2893603706508
31.1 10.742396142197
31.2 10.2630089857298
31.3 10.4052704052897
31.4 10.4568589850472
31.5 9.95322565882727
31.6 10.2860536758837
31.7 10.102218635495
31.8 10.1272326443713
31.9 10.4960150966346
32 10.0183618185082
32.1 9.8889486844214
32.2 9.85757795238467
32.3 9.3954862239242
32.4 9.34209680817398
32.5 9.38421471759573
32.6 9.19328765589466
32.7 9.07981425639025
32.8 8.73518167581598
32.9 8.48366984876651
33 8.0717438918907
33.1 7.61974075040056
33.2 7.66488471381658
33.3 7.49850561669272
33.4 6.92199753159798
33.5 6.29695294937366
33.6 6.49260219123246
33.7 5.98204972499035
33.8 6.17259129395907
33.9 5.469536897894
34 5.97409202557696
34.1 6.16911981610779
34.2 5.91017968332076
34.3 5.97840386101126
34.4 5.98202408829491
34.5 5.52398946115542
34.6 5.85173746117854
34.7 5.68182042775879
34.8 5.50019332640731
34.9 5.41985166698521
35 5.55103457072696
35.1 5.58181742683287
35.2 5.79237213939516
35.3 5.33362178956491
35.4 5.62905091084002
35.5 5.81099771234445
35.6 5.42456075408066
35.7 6.30328796770638
35.8 5.45794884491679
35.9 6.06018662039698
36 6.65979445290582
36.1 6.470680797004
36.2 6.42833556846175
36.3 6.44888105176069
36.4 6.64678052634499
36.5 6.17733395591677
36.6 6.31119353779528
36.7 6.24413913423087
36.8 6.44705063124538
36.9 6.23449432755128
37 6.20459631758654
37.1 6.07777543471908
37.2 6.261183499845
37.3 5.92489390516475
37.4 5.68655684219615
37.5 6.05197656759941
37.6 5.91697175097484
37.7 5.85673627069441
37.8 6.04575915773842
37.9 5.86903029445384
38 5.69010390865044
38.1 5.74537599143012
38.2 5.26185116699298
38.3 5.14635604224476
38.4 5.67016687027914
38.5 5.38210106669613
38.6 5.50301779695841
38.7 5.55127250597066
38.8 5.71230858407506
38.9 6.52158351736494
39 6.16904357561611
39.1 6.39704922786536
39.2 6.41257674162493
39.3 6.63719938293435
39.4 6.25620999974011
39.5 6.86846350825867
39.6 7.1518684686902
39.7 7.25655319051993
39.8 7.60285298653865
39.9 7.91674658805065
40 8.74642390982019
40.1 8.70807664034225
40.2 9.01006022006435
40.3 9.09809525033418
40.4 8.77419255694384
40.5 8.94525547001603
40.6 9.39674247442544
40.7 9.10226863564312
40.8 9.06430220980075
40.9 8.28529981518655
41 8.39345680442626
41.1 8.6368913860627
41.2 8.77270581936504
41.3 9.16470132976097
41.4 9.51062552098266
41.5 9.65874409370732
41.6 9.89912995508176
41.7 10.1148513280143
41.8 10.7204373268046
41.9 10.4368680631759
42 10.502698037476
42.1 10.9641397143538
42.2 10.8550407120616
42.3 10.8612247161538
42.4 10.7336371013942
42.5 10.4970152381738
42.6 10.15153702725
42.7 9.73630526851485
42.8 9.51667662342436
42.9 8.94169524744151
43 9.313067738361
43.1 8.96273440185878
43.2 8.71049345807523
43.3 8.53642457600872
43.4 8.42170858720214
43.5 8.5311322925054
43.6 8.15542715554942
43.7 7.75978293264838
43.8 7.65610458364787
43.9 7.13240281035429
44 6.91288134067175
44.1 7.15730187625185
44.2 6.55678671350503
44.3 6.80518434755587
44.4 6.57363372378498
44.5 6.67085588634435
44.6 6.68265282836954
44.7 6.59788950436206
44.8 6.56035663132243
44.9 6.90969674214316
45 6.66341160569088
45.1 6.63673577430929
45.2 7.07762704789094
45.3 7.64498781857359
45.4 7.88586311968722
45.5 8.13201964979123
45.6 8.46240577134075
45.7 8.12635086281487
45.8 8.91402266382893
45.9 9.03996978220843
46 9.1958360001392
46.1 8.61310415790578
46.2 8.63138980255236
46.3 8.51701107179063
46.4 8.19198234980206
46.5 8.56725728900038
46.6 8.67515483179702
46.7 8.24297448369294
46.8 8.34614938591848
46.9 8.11300748754852
47 7.82166713519051
47.1 7.65120136777117
47.2 7.72402657973887
47.3 7.36849707129501
47.4 7.33746210671921
47.5 7.02761459590781
47.6 6.99308789110785
47.7 7.30430089468513
47.8 7.97916654359876
47.9 7.7437154570048
48 8.65820578084044
48.1 8.86857612933285
48.2 8.63569511397995
48.3 9.56408494945347
48.4 9.77185026520471
48.5 8.93709613313172
48.6 9.04005575829829
48.7 8.93721526140742
48.8 9.25207713664539
48.9 9.40320448240682
49 8.65852768057289
49.1 8.54023622407852
49.2 8.0622120195318
49.3 7.60032160940286
49.4 7.5130163948197
49.5 7.58541061350997
49.6 7.21510929247253
49.7 6.86205741918782
49.8 7.61274925815897
49.9 6.94132967726885
50 7.01101796496202
50.1 7.23125372399753
50.2 6.80602892427546
50.3 7.26372948445732
50.4 7.10162690233847
50.5 7.12287935380996
50.6 6.810338420601
50.7 6.47063858379078
50.8 6.39579539680191
50.9 6.56290324785363
51 5.9559577685443
51.1 6.34830908935482
51.2 6.04440837670367
51.3 5.44724748191028
51.4 5.38397759041412
51.5 4.95774046695943
51.6 3.91033354044301
51.7 3.49887508633423
51.8 3.48397344588954
51.9 3.00385909088215
52 3.32769296308443
52.1 3.43950289596824
52.2 2.71579273525553
52.3 2.62651599225486
52.4 1.80599512184128
52.5 1.74660523346008
52.6 1.45530711810045
52.7 1.15558390582534
52.8 1.11477804240791
52.9 0.765689650014392
53 0.348163745545838
53.1 0.387558162113627
53.2 0.34807647042664
53.3 0.325694903073113
53.4 0.293142493363516
53.5 0.351778143696622
53.6 0.575331025892951
53.7 0.399093329257997
53.8 0.579851611850029
53.9 0.309991252817773
54 0.403321187326742
54.1 0.312362034305833
54.2 0.394910351148115
54.3 0.321012854246377
54.4 0.436129577441231
54.5 0.471623865790153
54.6 0.255781617396837
54.7 0.563563876816884


==> DroneYawForIV.dat <==
error percent
0 81.2628323197273
0.1 82.8255017606027
0.2 82.0240349536524
0.3 82.6575669756667
0.4 80.6463715699602
0.5 81.8569358169719
0.6 81.3391425207306
0.7 81.3341565584318
0.8 80.4021943101976
0.9 81.8600848472018
1 82.217059876259
1.1 78.8693757585012
1.2 83.2293727645975
1.3 81.3423963627417
1.4 81.8504247087421
1.5 80.4019933508334
1.6 80.7576730674745
1.7 83.2367531886343
1.8 82.2200636060689
1.9 83.4002795582426
2 83.2422448869425
2.1 80.8292839172847
2.2 81.8569908251552
2.3 81.1509100379355
2.4 81.164389795194
2.5 81.8507990791261
2.6 81.1239054982755
2.7 81.9636496164453
2.8 80.8293550820071
2.9 81.5668776823228
3 81.1285372076453
3.1 81.3315611956592
3.2 81.8507702567459
3.3 78.855904992772
3.4 81.5619752785981
3.5 80.8315125779306
3.6 81.5747664129004
3.7 80.6870051190334
3.8 83.9906859364606
3.9 81.8427236921738
4 78.8558179234503
4.1 78.8459462305896
4.2 79.8075741464865
4.3 80.0741796977004
4.4 80.4869260194462
4.5 79.7980805060141
4.6 78.845898711579
4.7 79.5329074836843
4.8 82.8251880084669
4.9 78.8558369127753
5 81.2206437892299
5.1 79.9167412030129
5.2 78.8546852063538
5.3 79.78712124454
5.4 81.0380166071102
5.5 78.8667414914741
5.6 78.8586679201065
5.7 81.8584369094716
5.8 81.2278523805858
5.9 82.01182558685
6 81.8529933292095
6.1 84.0577828888113
6.2 85.975349155587
6.3 85.5111856254705
6.4 90.1223084305676
6.5 88.3181027361878
6.6 89.4657936517669
6.7 91.8323715599977
6.8 90.9422379361001
6.9 90.8802252073127
7 91.8492282728376
7.1 92.8651008595432
7.2 90.9912702548067
7.3 89.7710584590547
7.4 87.7918035411524
7.5 86.7112725256509
7.6 85.1552964138586
7.7 82.8460572787505
7.8 81.2251072637969
7.9 80.0375903216332
8 78.8206174199859
8.1 79.6073014089226
8.2 78.8090638631025
8.3 78.8210768764329
8.4 80.40957777907
8.5 81.7196409316439
8.6 82.6308291841967
8.7 84.890531889272
8.8 87.9826884868697
8.9 91.3376368611298
9 94.0636499191974
9.1 97.2653112663837
9.2 103.428998152297
9.3 108.56265431868
9.4 114.333755380367
9.5 118.613676883809
9.6 123.781260971178
9.7 123.815749332891
9.8 129.151134694491
9.9 132.553355202168
10 137.836826023584
10.1 143.244945488387
10.2 147.769497338057
10.3 150.929976564912
10.4 155.819193896884
10.5 160.186465012553
10.6 164.424410980448
10.7 169.559075558954
10.8 174.487353187466
10.9 -180.58882198758
11 -175.067051954588
11.1 -170.388047961561
11.2 -166.6157578155
11.3 -161.255621718405
11.4 -153.322416738694
11.5 -146.173180228526
11.6 -144.340346441681
11.7 -136.744068848447
11.8 -132.143950989149
11.9 -124.373602411202
12 -119.595858702463
12.1 -112.149335620494
12.2 -109.560255515074
12.3 -102.065774348633
12.4 -96.6401509190033
12.5 -93.023904884227
12.6 -85.4227546157936
12.7 -81.0171468912099
12.8 -71.2642540642065
12.9 -67.7283060745711
13 -63.2993091090159
13.1 -56.1648441064845
13.2 -53.1651930024025
13.3 -48.0395139832202
13.4 -42.1442150536645
13.5 -36.1973676772488
13.6 -32.2027436546504
13.7 -27.9530453914224
13.8 -21.9632598386365
13.9 -18.8733419376079
14 -13.4274779902412
14.1 -11.1696995129307
14.2 -4.84677469475883
14.3 0.96653793809573
14.4 4.45002024838162
14.5 10.1784383553275
14.6 13.4802928293431
14.7 17.6846459705087
14.8 21.4925264354025
14.9 22.531465552797
15 23.3404359182332
15.1 19.8012516595669
15.2 12.3468979775064
15.3 5.1097997445319
15.4 -1.03449009770048
15.5 -9.03621777283424
15.6 -15.990492457367
15.7 -19.6964884915714
15.8 -26.9085192923626
15.9 -34.0792427165272
16 -39.0406914335336
16.1 -44.3864310678684
16.2 -49.8218090219604
16.3 -56.1602910972378
16.4 -60.5469693675197
16.5 -66.4550221978821
16.6 -74.2582561847948
16.7 -80.7043170124492
16.8 -86.2963589608289
16.9 -89.8355799747833
17 -95.6276083561155
17.1 -102.465640778276
17.2 -109.013747933
17.3 -114.123912513401
17.4 -121.358245031322
17.5 -125.582106701774
17.6 -132.097786778575
17.7 -136.129361257241
17.8 -143.985079060647
17.9 -146.204569204952
18 -151.727155189661
18.1 -155.237349153354
18.2 -160.804755723816
18.3 -162.570410883084
18.4 -168.930249979827
18.5 -170.1757942539
18.6 -173.743585199877
18.7 180.159611404768
18.8 174.056153011083
18.9 168.870642730613
19 162.522263994688
19.1 157.547981208611
19.2 150.427441099144
19.3 145.404467506994
19.4 138.473983174867
19.5 130.973172944299
19.6 123.862086066973
19.7 120.02696268945
19.8 112.754559890121
19.9 104.290321916832
20 99.2142646710995
20.1 90.8099285798902
20.2 88.084330199024
20.3 81.7237787786146
20.4 78.8402297765342
20.5 73.8934226003277
20.6 70.7138508294649
20.7 67.5220922434612
20.8 64.0945875898394
20.9 59.2592312245076
21 56.4636364515152
21.1 52.6254955670495
21.2 52.2718111118188
21.3 48.7768528600664
21.4 46.202797667128
21.5 46.5462953970487
21.6 46.3468740249283
21.7 43.5096663825748
21.8 43.5977690310841
21.9 42.7957527902296
22 44.2313650907543
22.1 44.2419659108461
22.2 42.1232949461813
22.3 43.2985968013681
22.4 44.1245444119947
22.5 45.4533219032052
22.6 46.9515232354192
22.7 48.5538866317987
22.8 50.2017558776749
22.9 52.255150867516
23 54.7395343123271
23.1 57.775420075546
23.2 58.8328667520096
23.3 62.309910021132
23.4 66.0514019151604
23.5 67.5170491428822
23.6 70.6968547185011
23.7 73.113459910167
23.8 77.9042832483598
23.9 80.188608057837
24 84.0032506699007
24.1 86.3501209544867
24.2 90.9085506673891
24.3 93.4270456079555
24.4 96.2521076903381
24.5 99.5892064107287
24.6 102.788506044645
24.7 106.471683822325
24.8 111.425429073891
24.9 113.692071386753
25 118.60127855648
25.1 123.815324668801
25.2 123.815090105104
25.3 126.309657182943
25.4 128.571226524743
25.5 131.946790475989
25.6 137.045550030234
25.7 140.906812789433
25.8 143.702279060414
25.9 148.800899082893
26 152.375914751435
26.1 157.529906373769
26.2 161.938991807041
26.3 166.119447976499
26.4 170.863555037134
26.5 -182.734064675707
26.6 -180.591925647412
26.7 -177.457383284874
26.8 -173.409021600924
26.9 -168.507375394902
27 -164.627404951422
27.1 -160.542138746278
27.2 -158.275914949724
27.3 -154.548096864516
27.4 -152.755903697299
27.5 -151.217920177332
27.6 -151.205941450128
27.7 -150.256280990581
27.8 -146.166417455716
27.9 -146.165245719277
28 -146.16414224549
28.1 -147.656892228712
28.2 -146.162524194253
28.3 -146.161486513996
28.4 -146.16078132216
28.5 -146.160053752961
28.6 -146.159617082527
28.7 -144.602435098544
28.8 -140.467058490506
28.9 -136.310717210603
29 -131.097595566492
29.1 -127.15201326708
29.2 -120.971226775876
29.3 -115.201179622127
29.4 -109.294489307651
29.5 -104.631302571133
29.6 -101.154361310048
29.7 -94.0453200910193
29.8 -91.3577035749707
29.9 -84.7568899141171
30 -79.0591084397149
30.1 -74.5524302360088
30.2 -68.4464592445649
30.3 -64.2566702929369
30.4 -57.9786933910989
30.5 -56.1206017430091
30.6 -52.2577131521254
30.7 -45.7322233541545
30.8 -40.5098087212898
30.9 -35.3298927311513
31 -34.9140103959878
31.1 -31.3908040301391
31.2 -29.6053978978581
31.3 -26.6494272042819
31.4 -22.8795465339358
31.5 -20.145844564759
31.6 -17.6803737683446
31.7 -16.68797729816
31.8 -13.4702180010413
31.9 -12.6576439191729
32 -14.1865651054492
32.1 -14.5394318061062
32.2 -14.7624063802908
32.3 -15.263291783351
32.4 -17.5153375781899
32.5 -18.4273207187709
32.6 -20.3078834895518
32.7 -19.3056004581465
32.8 -19.3201491709994
32.9 -18.8632936350801
33 -17.5108420298849
33.1 -15.5832296314623
33.2 -13.6884901146335
33.3 -11.1782619067584
33.4 -6.9955556800201
33.5 -2.07200775046053
33.6 2.57095383960169
33.7 7.23870261510384
33.8 13.9813440656584
33.9 16.4420620967889
34 21.9798096143445
34.1 26.6798169609768
34.2 33.7822175198073
34.3 37.622614822332
34.4 45.8865174575009
34.5 51.7133993830686
34.6 58.1031403265005
34.7 64.4950052525934
34.8 69.7018131639639
34.9 78.8538057955584
35 84.9732583174748
35.1 89.5766231532371
35.2 95.5556821737999
35.3 99.2504728828903
35.4 109.005064125328
35.5 113.363894605919
35.6 118.81898936818
35.7 123.83791644405
35.8 126.151984469167
35.9 130.418633047932
36 136.172698543825
36.1 140.543799107566
36.2 144.969109433832
36.3 149.54576055272
36.4 154.793371611096
36.5 159.542512009384
36.6 166.853402026427
36.7 168.841617553599
36.8 -181.305265435348
36.9 -179.912090844933
37 -174.713702919775
37.1 -169.156234198968
37.2 -164.661926075579
37.3 -160.244782095547
37.4 -153.982174299498
37.5 -148.602583631368
37.6 -144.481461361849
37.7 -139.498749694846
37.8 -136.194195749198
37.9 -132.947639079743
38 -131.839524388024
38.1 -129.489627996603
38.2 -127.727124904968
38.3 -127.355536918903
38.4 -129.468227267269
38.5 -130.786761961485
38.6 -132.431931930965
38.7 -136.148778077424
38.8 -140.816893638725
38.9 -146.134032286055
39 -149.939352420409
39.1 -153.300906843457
39.2 -160.200785634464
39.3 -166.726093670127
39.4 -171.524054870213
39.5 -178.180405696817
39.6 175.228643795147
39.7 168.882040387883
39.8 161.763600144964
39.9 157.206639062964
40 151.681928243331
40.1 145.660984845243
40.2 138.277314156938
40.3 131.948903119503
40.4 126.423974323711
40.5 123.809265380129
40.6 116.710202701207
40.7 113.192888769071
40.8 110.674735246166
40.9 103.840867314325
41 99.3776714569665
41.1 95.3256430840635
41.2 91.0771843615756
41.3 87.4290704000329
41.4 83.2262925283821
41.5 78.8554828476138
41.6 74.4598815607677
41.7 70.1064623533287
41.8 64.8301923167948
41.9 59.7277158852963
42 53.9430279178644
42.1 50.5598774244169
42.2 46.1281280948723
42.3 42.3990785734591
42.4 39.4367120082794
42.5 33.8644351422738
42.6 33.8351843315562
42.7 33.8353958264397
42.8 27.4933125144156
42.9 22.535405613299
43 19.7907497004146
43.1 13.2861900818929
43.2 9.39989502797263
43.3 5.39637945918607
43.4 0.155733525739807
43.5 -5.51673907919915
43.6 -11.1401979302972
43.7 -14.0739383335222
43.8 -18.6797614041002
43.9 -24.3218912483303
44 -31.1150637130837
44.1 -36.7021215746463
44.2 -43.6007388401932
44.3 -49.5688667025153
44.4 -56.1469944838181
44.5 -61.1821038213154
44.6 -68.7032579709001
44.7 -76.2746726865948
44.8 -82.7452420590829
44.9 -88.0328615149997
45 -94.0510304222372
45.1 -101.171401454061
45.2 -107.091147225541
45.3 -113.173498194561
45.4 -120.627708261368
45.5 -128.437439001098
45.6 -136.445184372554
45.7 -143.565413649895
45.8 -148.651700778188
45.9 -153.776314891809
46 -158.727861462573
46.1 -165.813257188382
46.2 -170.139770838839
46.3 -173.822990506524
46.4 -175.926878442783
46.5 -178.183656463234
46.6 180.422081895326
46.7 -175.236698799216
46.8 -173.557836122292
46.9 -171.537672633281
47 -167.233061880696
47.1 -164.602547269538
47.2 -159.50578194711
47.3 -153.770065471493
47.4 -146.187612643134
47.5 -143.314993501892
47.6 -139.036266789691
47.7 -130.924533388028
47.8 -125.256510532117
47.9 -119.0590904495
48 -113.072452769398
48.1 -107.511933377175
48.2 -101.195264192011
48.3 -96.3428130772027
48.4 -92.414772078819
48.5 -87.7944988201258
48.6 -82.7439904248538
48.7 -78.5614296808903
48.8 -73.6045571258911
48.9 -69.0306506964649
49 -65.6521225315153
49.1 -61.3756050256187
49.2 -57.3695147623675
49.3 -53.0954340834109
49.4 -50.4470080577447
49.5 -42.1599230447378
49.6 -36.2036240010745
49.7 -29.6350045830255
49.8 -24.5704469781243
49.9 -18.3211882811572
50 -13.8294596038038
50.1 -11.1674792379443
50.2 -6.44421767697597
50.3 -4.66204424165238
50.4 -1.73061434604556
50.5 -0.684758800867116
50.6 1.99168703165165
50.7 2.27737168333639
50.8 3.67801571061136
50.9 2.20449550293433
51 3.55524605945706
51.1 4.06961021935322
51.2 4.55178179543259
51.3 3.57190348045375
51.4 5.48692801109973
51.5 4.73011694377172
51.6 4.27276546146742
51.7 4.29073642285222
51.8 4.76500704711354
51.9 5.50695878046226
52 4.56354846595026
52.1 4.06177305026494
52.2 3.93060405501878
52.3 3.54683075665948
52.4 4.66361700297289
52.5 4.7548472561969
52.6 2.83998654910716
52.7 4.44792807440492
52.8 3.35044165861487
52.9 3.35017459749788
53 4.44294414354653
53.1 3.66381416155058
53.2 3.90664766213953
53.3 4.06151389598674
53.4 -172.665541844602
53.5 2.19142363718168
53.6 -176.121782423253
53.7 183.104480261436
53.8 1.19905260865396
53.9 182.875895597317
54 184.061352230193
54.1 -177.794497846924
54.2 -175.584338783554
54.3 2.08333345661676
54.4 -175.276738828297
54.5 -173.358886590697
54.6 -177.179585822438
54.7 -177.159738893288

